Kinematic Orienteering Problem With Time-Optimal Trajectories for Multirotor UAVs

In many unmanned aerial vehicle (UAV) applications for surveillance and data collection, it is not possible to reach all requested locations due to the given maximum flight time. Hence, the requested locations must be prioritized and the problem of selecting the most important locations is modeled as an Orienteering Problem (OP). To fully exploit the kinematic properties of the UAV in such scenarios, we combine the OP with the generation of time-optimal trajectories with bounds on velocity and acceleration. We define the resulting problem as the Kinematic Orienteering Problem (KOP) and propose an exact mixed-integer formulation together with a Large Neighborhood Search (LNS) as a heuristic solution method. We demonstrate the effectiveness of our approach based on Orienteering instances from the literature and benchmark against optimal solutions of the Dubins Orienteering Problem (DOP) as the state-of-the-art. Additionally, we show by simulation \color{black} that the resulting solutions can be tracked precisely by a modern MPC-based flight controller. Since we demonstrate that the state-of-the-art in generating time-optimal trajectories in multiple dimensions is not generally correct, we further present an improved analytical method for time-optimal trajectory generation.

==> tikz/Tsiligirides2_Tmax35.csv <==
t,p_x,p_y,v_x,v_y,v_tot,a_x,a_y,a_tot
0,4.6,7.1,1.5,1.5,2.1213203435596424,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.009999999999999995,4.615053033008588,7.115053033008588,1.5106066017177981,1.5106066017177981,2.1363203435596425,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.019999999999999934,4.630212132034356,7.130212132034356,1.5212132034355963,1.5212132034355963,2.151320343559642,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.029999999999999874,4.6454772970773,7.1454772970773,1.5318198051533944,1.5318198051533944,2.1663203435596423,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.04000000000000012,4.660848528137424,7.160848528137424,1.542426406871193,1.542426406871193,2.181320343559643,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.050000000000000405,4.676325825214724,7.176325825214724,1.5530330085889914,1.5530330085889914,2.196320343559643,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.06000000000000069,4.691909188309204,7.191909188309204,1.56363961030679,1.56363961030679,2.2113203435596436,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.07000000000000098,4.707598617420862,7.207598617420862,1.5742462120245886,1.5742462120245886,2.226320343559644,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.08000000000000126,4.723394112549697,7.223394112549697,1.584852813742387,1.584852813742387,2.2413203435596443,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.09000000000000155,4.73929567369571,7.23929567369571,1.5954594154601855,1.5954594154601855,2.256320343559645,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.10000000000000184,4.755303300858902,7.255303300858902,1.6060660171779841,1.6060660171779841,2.2713203435596454,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.11000000000000212,4.771416994039272,7.271416994039272,1.6166726188957825,1.6166726188957825,2.2863203435596455,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.12000000000000241,4.787636753236818,7.287636753236818,1.627279220613581,1.627279220613581,2.301320343559646,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.130000000000002,4.803962578451542,7.303962578451542,1.6378858223313788,1.6378858223313788,2.3163203435596453,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.1400000000000009,4.8203944696834435,7.3203944696834435,1.6484924240491758,1.6484924240491758,2.3313203435596437,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.1499999999999998,4.836932426932522,7.336932426932522,1.6590990257669729,1.6590990257669729,2.346320343559642,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.1599999999999987,4.85357645019878,7.35357645019878,1.66970562748477,1.66970562748477,2.3613203435596404,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.1699999999999976,4.870326539482214,7.370326539482214,1.680312229202567,1.680312229202567,2.3763203435596387,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.1799999999999965,4.887182694782827,7.387182694782827,1.690918830920364,1.690918830920364,2.391320343559637,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.1899999999999954,4.904144916100617,7.404144916100617,1.701525432638161,1.701525432638161,2.4063203435596354,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.1999999999999943,4.921213203435586,7.421213203435586,1.712132034355958,1.712132034355958,2.4213203435596338,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.2099999999999932,4.938387556787733,7.438387556787733,1.7227386360737553,1.7227386360737553,2.4363203435596326,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.2199999999999921,4.955667976157058,7.455667976157058,1.7333452377915524,1.7333452377915524,2.451320343559631,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.229999999999991,4.97305446154356,7.47305446154356,1.7439518395093494,1.7439518395093494,2.4663203435596293,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.2399999999999899,4.990547012947241,7.490547012947241,1.7545584412271464,1.7545584412271464,2.4813203435596276,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.2499999999999888,5.008145630368099,7.508145630368099,1.7651650429449435,1.7651650429449435,2.496320343559626,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.2599999999999877,5.025850313806136,7.525850313806136,1.7757716446627405,1.7757716446627405,2.511320343559624,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.2699999999999866,5.04366106326135,7.54366106326135,1.7863782463805375,1.7863782463805375,2.5263203435596226,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.2799999999999855,5.061577878733743,7.561577878733743,1.7969848480983346,1.7969848480983346,2.541320343559621,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.2899999999999844,5.079600760223313,7.579600760223313,1.8075914498161316,1.8075914498161316,2.5563203435596193,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.2999999999999833,5.097729707730061,7.597729707730061,1.8181980515339287,1.8181980515339287,2.5713203435596172,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.3099999999999822,5.115964721253987,7.615964721253987,1.8288046532517257,1.8288046532517257,2.586320343559616,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.3199999999999811,5.134305800795092,7.634305800795092,1.8394112549695227,1.8394112549695227,2.601320343559614,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.32999999999998,5.152752946353374,7.652752946353374,1.8500178566873198,1.8500178566873198,2.6163203435596127,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.3399999999999789,5.171306157928833,7.671306157928833,1.8606244584051168,1.8606244584051168,2.631320343559611,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.3499999999999778,5.189965435521472,7.689965435521472,1.8712310601229138,1.8712310601229138,2.646320343559609,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.35999999999997667,5.2087307791312885,7.7087307791312885,1.8818376618407109,1.8818376618407109,2.6613203435596073,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.36999999999997557,5.227602188758282,7.727602188758282,1.892444263558508,1.892444263558508,2.6763203435596057,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.37999999999997447,5.246579664402454,7.746579664402454,1.903050865276305,1.903050865276305,2.691320343559604,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.38999999999997337,5.265663206063804,7.765663206063804,1.913657466994102,1.913657466994102,2.7063203435596024,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.39999999999997227,5.284852813742332,7.784852813742332,1.924264068711899,1.924264068711899,2.7213203435596007,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.40999999999997117,5.304148487438038,7.804148487438038,1.934870670429696,1.934870670429696,2.736320343559599,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.41999999999997006,5.323550227150921,7.823550227150921,1.945477272147493,1.945477272147493,2.7513203435595974,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.42999999999996896,5.343058032880983,7.843058032880983,1.9560838738652901,1.9560838738652901,2.7663203435595958,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.43999999999996786,5.362671904628224,7.862671904628224,1.9666904755830872,1.9666904755830872,2.781320343559594,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.44999999999996676,5.382391842392641,7.882391842392641,1.9772970773008842,1.9772970773008842,2.7963203435595925,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.45999999999996566,5.402217846174236,7.902217846174236,1.9879036790186813,1.9879036790186813,2.811320343559591,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.46999999999996456,5.42214991597301,7.92214991597301,1.9985102807364783,1.9985102807364783,2.826320343559589,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.47999999999996346,5.442188051788962,7.9421450950520045,2.0091168824542756,1.999570940908258,2.8345783804805125,1.0606601717798212,0,1.0606601717798212
0.48999999999996235,5.462332253622091,7.962140804461085,2.0197234841720726,1.999570940908258,2.842106067732327,1.0606601717798212,0,1.0606601717798212
0.49999999999996125,5.482582521472398,7.982136513870166,2.0303300858898696,1.999570940908258,2.8496533482854196,1.0606601717798212,0,1.0606601717798212
0.5099999999999602,5.502938855339884,8.002132223279245,2.0409366876076667,1.999570940908258,2.8572200668740395,1.0606601717798212,0,1.0606601717798212
0.519999999999959,5.523401255224548,8.022127932688326,2.0515432893254637,1.999570940908258,2.864806069475049,1.0606601717798212,0,1.0606601717798212
0.529999999999958,5.5439697211263885,8.042123642097406,2.0621498910432607,1.999570940908258,2.872411203301935,1.0606601717798212,0,1.0606601717798212
0.5399999999999568,5.564644253045407,8.062119351506487,2.072756492761058,1.999570940908258,2.880035316798712,1.0606601717798212,0,1.0606601717798212
0.5499999999999557,5.585424850981605,8.082115060915568,2.083363094478855,1.999570940908258,2.8876782596337227,1.0606601717798212,0,1.0606601717798212
0.5599999999999546,5.606311514934981,8.102110770324648,2.093969696196652,1.999570940908258,2.895339882693331,1.0606601717798212,0,1.0606601717798212
0.5699999999999535,5.627304244905534,8.122106479733729,2.104576297914449,1.999570940908258,2.903020038075525,1.0606601717798212,0,1.0606601717798212
0.5799999999999524,5.648403040893265,8.142102189142808,2.115182899632246,1.999570940908258,2.9107185790834214,1.0606601717798212,0,1.0606601717798212
0.5899999999999513,5.6695994176168005,8.162097898551888,2.121546860662924,1.999570940908258,2.9153464682115304,0,0,0.0
0.5999999999999502,5.6907957943403344,8.182093607960969,2.115182899632246,1.999570940908258,2.9107185790834214,-1.0606601717798212,0,1.0606601717798212
0.6099999999999491,5.711894590328066,8.20208931737005,2.104576297914449,1.999570940908258,2.903020038075525,-1.0606601717798212,0,1.0606601717798212
0.619999999999948,5.7328873202986195,8.22208502677913,2.093969696196652,1.999570940908258,2.895339882693331,-1.0606601717798212,0,1.0606601717798212
0.6299999999999469,5.753773984251994,8.24208073618821,2.083363094478855,1.999570940908258,2.8876782596337227,-1.0606601717798212,0,1.0606601717798212
0.6399999999999458,5.774554582188192,8.262076445597291,2.072756492761058,1.999570940908258,2.880035316798712,-1.0606601717798212,0,1.0606601717798212
0.6499999999999447,5.795229114107212,8.282072155006372,2.0621498910432607,1.999570940908258,2.872411203301935,-1.0606601717798212,0,1.0606601717798212
0.6599999999999436,5.815797580009052,8.302067864415452,2.0515432893254637,1.999570940908258,2.864806069475049,-1.0606601717798212,0,1.0606601717798212
0.6699999999999425,5.836259979893716,8.322063573824533,2.0409366876076662,1.999570940908258,2.857220066874039,-1.0606601717798212,0,1.0606601717798212
0.6799999999999414,5.856616313761201,8.342059283233612,2.030330085889869,1.999570940908258,2.849653348285419,-1.0606601717798212,0,1.0606601717798212
0.6899999999999403,5.876866581611509,8.362054992642692,2.019723484172072,1.999570940908258,2.842106067732327,-1.0606601717798212,0,1.0606601717798212
0.6999999999999392,5.897010783444639,8.382050702051773,2.009116882454275,1.999570940908258,2.834578380480512,-1.0606601717798212,0,1.0606601717798212
0.7099999999999381,5.917048919260591,8.402046411460853,1.9985102807364783,1.999570940908258,2.827070443044201,-1.0606601717798212,0,1.0606601717798212
0.719999999999937,5.9369809890593634,8.422042120869934,1.9879036790186813,1.999570940908258,2.8195824131918443,-1.0606601717798212,0,1.0606601717798212
0.7299999999999359,5.956806992840959,8.442037830279014,1.9772970773008842,1.999570940908258,2.812114449951736,-1.0606601717798212,0,1.0606601717798212
0.7399999999999348,5.9765269306053765,8.462033539688095,1.9666904755830872,1.999570940908258,2.804666713617496,-1.0606601717798212,0,1.0606601717798212
0.7499999999999337,5.996140802352617,8.482029249097176,1.9560838738652901,1.999570940908258,2.7972393657534167,-1.0606601717798212,0,1.0606601717798212
0.7599999999999326,6.015648608082678,8.502024958506254,1.945477272147493,1.999570940908258,2.789832569199662,-1.0606601717798212,0,1.0606601717798212
0.7699999999999315,6.035050347795562,8.522020667915335,1.934870670429696,1.999570940908258,2.7824464880773174,-1.0606601717798212,0,1.0606601717798212
0.7799999999999304,6.054346021491268,8.542016377324416,1.924264068711899,1.999570940908258,2.77508128779328,-1.0606601717798212,0,1.0606601717798212
0.7899999999999293,6.073535629169795,8.562012086733496,1.913657466994102,1.999570940908258,2.7677371350449844,-1.0606601717798212,0,1.0606601717798212
0.7999999999999282,6.092619170831146,8.582007796142577,1.903050865276305,1.999570940908258,2.760414197824962,-1.0606601717798212,0,1.0606601717798212
0.8099999999999271,6.111596646475317,8.602003505551657,1.892444263558508,1.999570940908258,2.7531126454252175,-1.0606601717798212,0,1.0606601717798212
0.819999999999926,6.130468056102312,8.621999214960738,1.8818376618407107,1.999570940908258,2.7458326484414246,-1.0606601717798212,0,1.0606601717798212
0.8299999999999249,6.149233399712128,8.641994924369818,1.8712310601229136,1.999570940908258,2.7385743787769323,-1.0606601717798212,0,1.0606601717798212
0.8399999999999238,6.167892677304766,8.661990633778899,1.8606244584051166,1.999570940908258,2.731338009646567,-1.0606601717798212,0,1.0606601717798212
0.8499999999999227,6.186445888880225,8.68198634318798,1.8500178566873196,1.999570940908258,2.724123715580238,-1.0606601717798212,0,1.0606601717798212
0.8599999999999216,6.204893034438508,8.701982052597058,1.8394112549695225,1.999570940908258,2.716931672426322,-1.0606601717798212,0,1.0606601717798212
0.8699999999999205,6.223234113979612,8.721977762006139,1.8288046532517255,1.999570940908258,2.7097620573548338,-1.0606601717798212,0,1.0606601717798212
0.8799999999999194,6.241469127503539,8.74197347141522,1.8181980515339284,1.999570940908258,2.7026150488603644,-1.0606601717798212,0,1.0606601717798212
0.8899999999999183,6.259598075010287,8.7619691808243,1.8075914498161314,1.999570940908258,2.695490826764788,-1.0606601717798212,0,1.0606601717798212
0.8999999999999172,6.277620956499858,8.78196489023338,1.7969848480983344,1.999570940908258,2.68838957221972,-1.0606601717798212,0,1.0606601717798212
0.9099999999999161,6.29553777197225,8.801960599642461,1.7863782463805373,1.999570940908258,2.681311467708729,-1.0606601717798212,0,1.0606601717798212
0.919999999999915,6.313348521427464,8.821956309051542,1.7757716446627403,1.999570940908258,2.6742566970492847,-1.0606601717798212,0,1.0606601717798212
0.9299999999999139,6.3310532048655,8.841952018460622,1.7651650429449433,1.999570940908258,2.6672254453944384,-1.0606601717798212,0,1.0606601717798212
0.9399999999999128,6.348651822286359,8.861947727869701,1.7545584412271462,1.999570940908258,2.6602178992342282,-1.0606601717798212,0,1.0606601717798212
0.9499999999999117,6.36614437369004,8.881943437278782,1.7439518395093492,1.999570940908258,2.653234246396797,-1.0606601717798212,0,1.0606601717798212
0.9599999999999106,6.383530859076543,8.901939146687862,1.7333452377915521,1.999570940908258,2.646274676049217,-1.0606601717798212,0,1.0606601717798212
0.9699999999999095,6.400811278445866,8.921934856096943,1.722738636073755,1.999570940908258,2.6393393786980104,-1.0606601717798212,0,1.0606601717798212
0.9799999999999084,6.417985631798013,8.941930565506023,1.712132034355958,1.999570940908258,2.6324285461893564,-1.0606601717798212,0,1.0606601717798212
0.9899999999999073,6.435053919132982,8.961926274915104,1.701525432638161,1.999570940908258,2.6255423717089803,-1.0606601717798212,0,1.0606601717798212
0.9999999999999062,6.452016140450773,8.981921984324185,1.690918830920364,1.999570940908258,2.6186810497817077,-1.0606601717798212,0,1.0606601717798212
1.0099999999999052,6.468872295751386,9.001917693733265,1.680312229202567,1.999570940908258,2.6118447762706793,-1.0606601717798212,0,1.0606601717798212
1.019999999999904,6.485622385034821,9.021913403142346,1.66970562748477,1.999570940908258,2.6050337483762176,-1.0606601717798212,0,1.0606601717798212
1.029999999999903,6.502266408301078,9.041909112551426,1.6590990257669729,1.999570940908258,2.5982481646343283,-1.0606601717798212,0,1.0606601717798212
1.039999999999902,6.518804365550157,9.061904821960507,1.6484924240491756,1.999570940908258,2.5914882249148388,-1.0606601717798212,0,1.0606601717798212
1.0499999999999008,6.535236256782058,9.081900531369586,1.6378858223313786,1.999570940908258,2.584754130419153,-1.0606601717798212,0,1.0606601717798212
1.0599999999998997,6.551562081996781,9.101896240778666,1.6272792206135815,1.999570940908258,2.578046083677614,-1.0606601717798212,0,1.0606601717798212
1.0699999999998986,6.567781841194326,9.121891950187747,1.6166726188957847,1.999570940908258,2.5713642885464694,-1.0606601717798212,0,1.0606601717798212
1.0799999999998975,6.583895534374693,9.141887659596827,1.6060660171779877,1.999570940908258,2.5647089502044285,-1.0606601717798212,0,1.0606601717798212
1.0899999999998964,6.599903161537882,9.161883369005908,1.5954594154601904,1.999570940908258,2.55808027514879,-1.0606601717798212,0,1.0606601717798212
1.0999999999998953,6.615804722683893,9.181879078414989,1.5848528137423934,1.999570940908258,2.5514784711911482,-1.0606601717798212,0,1.0606601717798212
1.1099999999998942,6.631600217812727,9.201874257493984,1.5742462120245964,1.9985102807364783,2.5440704546618176,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.119999999999893,6.647289646924381,9.221806327292757,1.5636396103067993,1.9879036790186813,2.529175728963175,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.129999999999892,6.662873010018859,9.241632331074353,1.5530330085890023,1.9772970773008842,2.5142822549725055,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.1399999999998909,6.678350307096158,9.261352268838769,1.5424264068712052,1.9666904755830872,2.4993900550660046,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.1499999999998898,6.69372153815628,9.28096614058601,1.5318198051534082,1.9560838738652901,2.484499152154427,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.1599999999998887,6.708986703199223,9.300473946316071,1.5212132034356112,1.945477272147493,2.4696095696990823,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.1699999999998876,6.724145802224989,9.319875686028954,1.5106066017178141,1.934870670429696,2.454721331728411,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.1799999999998865,6.7391988352335765,9.339171359724661,1.500000000000017,1.924264068711899,2.4398344628551594,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.1899999999998854,6.754145802224986,9.35836096740319,1.48939339828222,1.913657466994102,2.424948988294175,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.1999999999998843,6.768986703199217,9.377444509064539,1.478786796564423,1.903050865276305,2.4100649338808613,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.2099999999998832,6.7837215381562705,9.396421984708711,1.468180194846626,1.892444263558508,2.3951823260903082,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.219999999999882,6.798350307096146,9.415293394335706,1.457573593128829,1.8818376618407109,2.380301192057131,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.229999999999881,6.812873010018844,9.43405873794552,1.446966991411032,1.8712310601229138,2.3654215595960517,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.2399999999998799,6.827289646924363,9.452718015538158,1.4363603896932349,1.8606244584051168,2.3505434572232518,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.2499999999998788,6.841600217812705,9.471271227113618,1.4257537879754378,1.8500178566873198,2.3356669141785296,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.2599999999998777,6.855804722683869,9.4897183726719,1.4151471862576406,1.8394112549695227,2.3207919604483016,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.2699999999998766,6.869903161537855,9.508059452213006,1.4045405845398435,1.8288046532517257,2.305918626789482,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.2799999999998755,6.8838955343746635,9.526294465736932,1.3939339828220465,1.8181980515339287,2.291046944754277,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.2899999999998744,6.897781841194293,9.544423413243681,1.3833273811042495,1.8075914498161316,2.276176946715946,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.2999999999998733,6.911562081996745,9.56244629473325,1.3727207793864524,1.7969848480983346,2.261308665895557,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.3099999999998722,6.92523625678202,9.580363110205644,1.3621141776686554,1.7863782463805375,2.2464421363897986,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.319999999999871,6.938804365550115,9.598173859660857,1.3515075759508584,1.7757716446627405,2.2315773931998817,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.32999999999987,6.952266408301033,9.615878543098892,1.3409009742330613,1.7651650429449433,2.216714472261594,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.3399999999998689,6.965622385034774,9.633477160519751,1.3302943725152643,1.7545584412271462,2.20185341047655,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.3499999999998678,6.978872295751335,9.650969711923432,1.3196877707974672,1.7439518395093492,2.1869942457447005,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.3599999999998666,6.99201614045072,9.668356197309935,1.3090811690796702,1.7333452377915521,2.1721370169981564,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.3699999999998655,7.0050539191329255,9.68563661667926,1.2984745673618732,1.722738636073755,2.1572817642363886,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.3799999999998644,7.017985631797954,9.702810970031408,1.2878679656440761,1.712132034355958,2.142428528562874,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.3899999999998633,7.030811278445805,9.719879257366376,1.277261363926279,1.701525432638161,2.127577352223251,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.3999999999998622,7.043530859076477,9.736841478684166,1.266654762208482,1.690918830920364,2.1127282786450596,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.4099999999998611,7.056144373689972,9.753697633984778,1.256048160490685,1.680312229202567,2.097881352479147,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.41999999999986,7.068651822286288,9.770447723268212,1.245441558772888,1.66970562748477,2.083036619642811,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.429999999999859,7.081053204865427,9.78709174653447,1.234834957055091,1.6590990257669729,2.0681941273647806,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.4399999999998578,7.093348521427388,9.80362970378355,1.224228355337294,1.6484924240491758,2.0533539242321046,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.4499999999998567,7.10553777197217,9.820061595015451,1.2136217536194969,1.6378858223313788,2.0385160602390653,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.4599999999998556,7.117620956499774,9.836387420230174,1.2030151519016998,1.6272792206135818,2.0236805868382035,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.4699999999998545,7.129598075010201,9.85260717942772,1.1924085501839028,1.6166726188957847,2.0088475569935698,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.4799999999998534,7.14146912750345,9.868720872608087,1.1818019484661058,1.6060660171779877,1.9940170252363063,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.4899999999998523,7.153234113979521,9.884728499771276,1.1711953467483087,1.5954594154601907,1.9791890477226939,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.4999999999998512,7.164893034438413,9.900630060917285,1.1605887450305117,1.5848528137423936,1.9643636822947732,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.5099999999998501,7.176445888880128,9.916425556046118,1.1499821433127146,1.5742462120245966,1.949540988543687,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.519999999999849,7.187892677304665,9.932114985157774,1.1393755415949176,1.5636396103067995,1.9347210278758826,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.529999999999848,7.199233399712024,9.947698348252251,1.1287689398771206,1.5530330085890025,1.919903863582322,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.5399999999998468,7.210468056102205,9.963175645329551,1.1181623381593235,1.5424264068712055,1.9050895609108625,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.5499999999998457,7.221596646475208,9.978546876389673,1.1075557364415265,1.5318198051534084,1.890278187141977,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.5599999999998446,7.2326191708310335,9.993812041432616,1.0969491347237295,1.5212132034356114,1.8754698116679922,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.5699999999998435,7.243535629169681,10.008971140458382,1.0863425330059324,1.5106066017178144,1.8606645060760385,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.5799999999998424,7.25434602149115,10.02402417346697,1.0757359312881354,1.5000000000000173,1.8458623442349118,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.5899999999998413,7.265050347795441,10.038971140458377,1.0651293295703383,1.4893933982822203,1.8310634023860612,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.5999999999998402,7.2756486080825535,10.053812041432609,1.0545227278525413,1.4787867965644232,1.8162677592389382,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.6099999999998391,7.286140802352489,10.068546876389663,1.0439161261347443,1.4681801948466262,1.8014754960709425,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.619999999999838,7.296526930605246,10.08317564532954,1.0333095244169472,1.4575735931288292,1.7866866968322295,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.629999999999837,7.3068069928408255,10.097698348252237,1.0227029226991502,1.4469669914110321,1.7719014482556523,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.6399999999998358,7.3169809890592274,10.112114985157756,1.0120963209813532,1.436360389693235,1.7571198399721324,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.6499999999998347,7.32704891926045,10.1264255560461,1.0014897192635561,1.425753787975438,1.742341964631773,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.6599999999998336,7.337010783444496,10.140630060917262,0.9908831175457591,1.415147186257641,1.7275679180310455,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.6699999999998325,7.346866581611364,10.154728499771249,0.980276515827962,1.404540584539844,1.712797799246407,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.6799999999998314,7.356616313761053,10.168720872608056,0.969669914110165,1.393933982822047,1.698031710774728,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.6899999999998303,7.366259979893566,10.182607179427686,0.959063312392368,1.38332738110425,1.6832697586809322,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.6999999999998292,7.375797580008897,10.196387420230138,0.9484567106745709,1.3727207793864529,1.668512052753284,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.709999999999828,7.385229114107053,10.210061595015413,0.9378501089567739,1.3621141776686558,1.6537587066667832,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.719999999999827,7.394554582188031,10.223629703783509,0.9272435072389769,1.3515075759508588,1.6390098381551603,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.729999999999826,7.403773984251831,10.237091746534427,0.9166369055211798,1.3409009742330618,1.624265569192002,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.7399999999998248,7.412887320298453,10.250447723268167,0.9060303038033828,1.3302943725152647,1.6095260261815687,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.7499999999998237,7.421894590327897,10.26369763398473,0.8954237020855857,1.3196877707974677,1.5947913401599112,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.7599999999998226,7.430795794340163,10.276841478684114,0.8848171003677887,1.3090811690796706,1.5800616470069322,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.7699999999998215,7.439590932335252,10.28987925736632,0.8742104986499917,1.2984745673618736,1.5653370876700876,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.7799999999998204,7.448280004313161,10.302810970031347,0.8636038969321946,1.2878679656440764,1.5506178084004725,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.7899999999998193,7.456863010273893,10.315636616679198,0.8529972952143976,1.2772613639262793,1.5359039610020861,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.7999999999998182,7.465339950217448,10.32835619730987,0.8423906934966006,1.2666547622084823,1.5211957030951377,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.809999999999817,7.473710824143824,10.340969711923364,0.8317840917788035,1.2560481604906852,1.5064931983943117,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.819999999999816,7.481975632053022,10.353477160519681,0.8211774900610065,1.2454415587728882,1.49179661700298,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.8299999999998149,7.490134373945042,10.36587854309882,0.8105708883432095,1.2348349570550912,1.4771061357244268,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.8399999999998138,7.498187049819885,10.37817385966078,0.7999642866254124,1.2242283553372941,1.4624219383912296,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.8499999999998127,7.506133659677549,10.390363110205564,0.7893576849076154,1.213621753619497,1.447744216214029,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.8599999999998116,7.513974203518034,10.402446294733167,0.7787510831898183,1.2030151519017,1.4330731681510145,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.8699999999998105,7.521708681341343,10.414423413243593,0.7681444814720211,1.192408550183903,1.4184090012995538,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.8799999999998094,7.529337093147473,10.426294465736843,0.757537879754224,1.181801948466106,1.4037519313115154,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.8899999999998083,7.536859438936426,10.438059452212913,0.746931278036427,1.171195346748309,1.3891021828339418,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.8999999999998072,7.5442757187082,10.449718372671807,0.73632467631863,1.160588745030512,1.374459989976876,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.909999999999806,7.551585932462797,10.46127122711352,0.7257180746008329,1.1499821433127149,1.3598255968102841,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.919999999999805,7.5587900802002155,10.472718015538058,0.7151114728830359,1.1393755415949178,1.3451992578921748,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.9299999999998039,7.565888161920456,10.484058737945418,0.7045048711652389,1.1287689398771208,1.3305812388301848,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.9399999999998028,7.572880177623519,10.495293394335599,0.6938982694474418,1.1181623381593238,1.3159718168791004,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.9499999999998017,7.579766127309403,10.506421984708602,0.6832916677296448,1.1075557364415267,1.3013712815769725,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.9599999999998006,7.586546010978108,10.517444509064426,0.6726850660118477,1.0969491347237295,1.2867799354227214,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.9699999999997995,7.593219828629637,10.528360967403072,0.6620784642940507,1.0863425330059324,1.2721980945983664,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.9799999999997984,7.599787580263989,10.539171359724543,0.6514718625762537,1.0757359312881354,1.2576260897392855,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.9899999999997973,7.606249265881162,10.549875686028834,0.6408652608584566,1.0651293295703383,1.2430642667562029,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.9999999999997962,7.612604885481156,10.560473946315946,0.6302586591406596,1.0545227278525413,1.2285129877129288,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.0099999999998173,7.618854439063988,10.570966140585906,0.619652057422839,1.0439161261347207,1.2139726317641926,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.0199999999998384,7.624997926629639,10.581352268838685,0.6090454557050184,1.0333095244169002,1.1994435961584913,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.0299999999998595,7.631035348178115,10.591632331074289,0.5984388539871979,1.0227029226990796,1.1849262973108288,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.0399999999998806,7.636966703709409,10.60180632729271,0.5878322522693773,1.012096320981259,1.1704211719513145,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.0499999999999017,7.6427919932235255,10.611874257493955,0.5772256505515567,1.0014897192634384,1.1559286783556453,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.059999999999923,7.648511216720465,10.62183612167802,0.5666190488337361,0.9908831175456179,1.141449297664233,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.069999999999944,7.654124374200224,10.63169191984491,0.5560124471159154,0.9802765158277973,1.1269835352973503,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.079999999999965,7.659631465662807,10.641441651994619,0.5454058453980948,0.9696699141099767,1.1125319224743442,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.089999999999986,7.665032491108209,10.65108531812715,0.5347992436802742,0.9590633123921561,1.0980950178457272,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.100000000000007,7.670327450536435,10.660622918242503,0.5241926419624536,0.9484567106743356,1.0836734092478035,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.1100000000000283,7.67551634394748,10.670054452340677,0.5135860402446331,0.937850108956515,1.0692677155903982,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.1200000000000494,7.680599171341349,10.679379920421674,0.5029794385268125,0.9272435072386942,1.054878588889291,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.1300000000000705,7.685575932718038,10.688599322485489,0.4923728368089919,0.9166369055208736,1.0405067164560817,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.1400000000000916,7.690446628077549,10.697712658532128,0.48176623509117134,0.906030303803053,1.0261528232594668,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.1500000000001127,7.695211257419882,10.706719928561588,0.47115963337335076,0.8954237020852325,1.0118176744732883,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.160000000000134,7.699869820745036,10.71562113257387,0.4605530316555302,0.8848171003674119,0.9975020782282584,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.170000000000155,7.7044223180530125,10.724416270568975,0.4499464299377094,0.8742104986495913,0.9832068885859462,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.180000000000176,7.708868749343809,10.7331053425469,0.4393398282198888,0.8636038969317708,0.9689330087555186,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.190000000000197,7.713209114617429,10.741688348507648,0.42873322650206824,0.8529972952139502,0.954681394575797,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.2000000000002182,7.717443413873869,10.750165288451214,0.41812662478424767,0.8423906934961296,0.9404530582875241,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.2100000000002393,7.721571647113132,10.758536162377606,0.4075200230664271,0.831784091778309,0.9262490726233024,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.2200000000002604,7.725593814335214,10.766800970286814,0.3969134213486065,0.8211774900604885,0.9120705752455235,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.2300000000002815,7.7295099155401195,10.774959712178848,0.38630681963078595,0.8105708883426677,0.8979187735657798,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.2400000000003026,7.7333199507278465,10.783012388053702,0.3757002179129654,0.7999642866248471,0.8837949499827719,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.2500000000003237,7.7370239198983946,10.79095899791138,0.3650936161951448,0.7893576849070265,0.8697004675796307,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.260000000000345,7.740621823051765,10.798799541751878,0.3544870144773242,0.7787510831892059,0.8556367763259175,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.270000000000366,7.744113660187956,10.806534019575198,0.34388041275950365,0.7681444814713854,0.8416054198343723,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.280000000000387,7.747499431306968,10.814162431381337,0.33327381104168285,0.7575378797535648,0.8276080427278204,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.290000000000408,7.750779136408804,10.821684777170299,0.3226672093238623,0.7469312780357442,0.8136463986775578,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.3000000000004293,7.753952775493461,10.829101056942084,0.3120606076060417,0.7363246763179236,0.7997223591810767,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.3100000000004504,7.757020348560938,10.836411270696688,0.30145400588822113,0.7257180746001031,0.7858379231542192,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.3200000000004715,7.759981855611237,10.843615418434116,0.29084740417040056,0.7151114728822825,0.7719952274208227,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.3300000000004926,7.762837296644359,10.850713500154365,0.28024080245258,0.7045048711644617,0.7581965581916873,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.3400000000005137,7.765586671660301,10.857705515857436,0.2696342007347594,0.6938982694466411,0.7444443636343255,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.3500000000005348,7.768229980659066,10.864591465543327,0.25902759901693884,0.6832916677288206,0.7307412676454731,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.360000000000556,7.77076722364065,10.87137134921204,0.24842099729911826,0.672685066011,0.7170900849498004,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.370000000000577,7.773198400605057,10.878045166863576,0.2378143955812977,0.6620784642931794,0.7034938376606527,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.380000000000598,7.7755235115522865,10.88461291849793,0.2272077938634769,0.6514718625753588,0.6899557734519768,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.390000000000619,7.777742556482338,10.89107460411511,0.21660119214565632,0.6408652608575383,0.6764793855047766,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.4000000000006403,7.7798555353952095,10.89743022371511,0.20599459042783574,0.6302586591397177,0.6630684344063791,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.4100000000006614,7.781862448290902,10.903679777297931,0.19538798871001517,0.6196520574218971,0.649726972196272,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.4200000000006825,7.783763295169418,10.909823264863574,0.1847813869921946,0.6090454557040765,0.6364593687679877,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.4300000000007036,7.785558076030753,10.915860686412039,0.17417478527437402,0.598438853986256,0.6232703408519915,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.4400000000007247,7.787246790874913,10.921792041943325,0.16356818355655345,0.5878322522684352,0.6101649838191073,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.450000000000746,7.7888294397018925,10.927617331457432,0.15296158183873287,0.5772256505506146,0.5971488065567808,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.460000000000767,7.790306022511692,10.933336554954362,0.1423549801209123,0.566619048832794,0.5842277696801185,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.470000000000788,7.791676539304317,10.93894971243411,0.13174837840309173,0.5560124471149734,0.5714083273444879,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.480000000000809,7.792940990079762,10.944456803896683,0.12114177668527093,0.5454058453971529,0.558697472924164,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.49000000000083,7.794099374838027,10.949857829342077,0.11053517496745036,0.5347992436793323,0.5461027888090948,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.5000000000008513,7.795151693579114,10.955152788770294,0.09992857324962978,0.5241926419615117,0.5336325005453625,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.5100000000008724,7.796097946303024,10.96034168218133,0.08932197153180921,0.5135860402436911,0.5212955354993208,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.5200000000008935,7.796938133009754,10.96542450957519,0.07871536981398863,0.5029794385258706,0.5091015861542301,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.5300000000009146,7.797672253699307,10.97040127095187,0.06810876809616806,0.49237283680805,0.49706117804349215,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.5400000000009357,7.79830030837168,10.975271966311372,0.057502166378347486,0.4817662350902292,0.48518574217635163,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.550000000000957,7.7988222970268755,10.980036595653695,0.04689556466052691,0.4711596333724086,0.4734876916081897,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.560000000000978,7.799238219664893,10.984695158978838,0.03628896294270634,0.46055303165458805,0.46198050153408976,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.570000000000999,7.799548076285733,10.989247656286805,0.025682361224885764,0.4499464299367675,0.45067879192494503,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.58000000000102,7.799751866889393,10.993694087577593,0.01507575950706519,0.4393398282189469,0.4395984112621071,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.5900000000010412,7.799849591475874,10.998034452851202,0.0044691577892446155,0.42873322650112633,0.4287565193410023,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.5999000000010493,7.799980908116908,11.00252649252918,-0.006363961030678904,0.4179001076812496,0.4179485614283174,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.6099000000010495,7.799864235498012,11.006652460597403,-0.01697056274847707,0.40729350596345143,0.4076469060351128,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.6199000000010493,7.7996414968619385,11.01067236264845,-0.027577164466275218,0.3966869042456533,0.3976443134259562,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.6299000000010495,7.799312692208686,11.014586198682316,-0.03818376618407354,0.38608030252785497,0.38796391584785306,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.6399000000010497,7.798877821538257,11.018393968699005,-0.04879036790187206,0.37547370081005643,0.3786304266695953,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.64990000000105,7.798336884850649,11.022095672698518,-0.05939696961967057,0.3648670990922579,0.3696701232179842,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.65990000000105,7.797689882145863,11.02569131068085,-0.07000357133746908,0.3542604973744594,0.36111078632463955,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.6699000000010504,7.796936813423899,11.029180882646008,-0.0806101730552676,0.3436538956566609,0.35298158592198453,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.679900000001051,7.796077678684758,11.032564388593984,-0.09121677477306611,0.33304729393886234,0.34531290158347583,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.6899000000010513,7.795112477928439,11.035841828524784,-0.10182337649086463,0.32244069222106386,0.33813606728652773,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.6999000000010516,7.794041211154941,11.039013202438404,-0.11242997820866316,0.3118340905032653,0.33148303123991,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.709900000001052,7.7928638783642645,11.04207851033485,-0.12303657992646166,0.3012274887854668,0.32538592471094857,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.719900000001052,7.791580479556411,11.045037752214116,-0.13364318164426003,0.2906208870676684,0.3198765386832851,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.729900000001051,7.79019101473138,11.047890928076203,-0.14424978336205707,0.2800142853498714,0.31498571396175984,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.73990000000105,7.78869548388917,11.050638037921113,-0.1548563850798541,0.26940768363207435,0.31074265880306795,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.7499000000010487,7.7870938870297834,11.053279081748844,-0.16546298679765117,0.2588010819142773,0.30717421766808517,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.7599000000010476,7.785386224153218,11.055814059559397,-0.1760695885154482,0.24819448019648027,0.30430412419157304,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.7699000000010465,7.783572495259475,11.058242971352772,-0.18667619023324525,0.23758787847868323,0.30215227948834067,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.7799000000010454,7.781652700348554,11.06056581712897,-0.19728279195104229,0.2269812767608862,0.30073410182418664,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.7899000000010443,7.779626839420454,11.06278259688799,-0.20788939366883935,0.21637467504308913,0.30005999400119987,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.799900000001043,7.777494912475177,11.06489331062983,-0.2184959953866364,0.2057680733252921,0.30013496963866076,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.809900000001042,7.775256919512722,11.066897958354495,-0.22910259710443343,0.19516147160749506,0.30095846889562594,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.819900000001041,7.772912860533089,11.068796540061982,-0.23970919882223046,0.18455486988969802,0.30252437918289987,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.82990000000104,7.770462735536277,11.07058905575229,-0.25031580054002756,0.17394826817190095,0.30482125910113034,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.839900000001039,7.767906544522289,11.07227550542542,-0.2609224022578246,0.16334166645410392,0.30783274679604467,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.8499000000010377,7.765244287491122,11.073855889081372,-0.27152900397562163,0.15273506473630688,0.31153811965792727,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.8599000000010366,7.7624759644427765,11.075330206720144,-0.28213560569341867,0.14212846301850984,0.31591296269700003,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.8699000000010355,7.759601575377254,11.07669845834174,-0.2927422074112157,0.1315218613007128,0.32092989888758444,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.8799000000010344,7.756621120294553,11.077960643946158,-0.30334880912901274,0.12091525958291577,0.3265593361090663,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.8899000000010333,7.7535345991946745,11.0791167635334,-0.3139554108468098,0.11030865786511873,0.3327701909726785,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.899900000001032,7.750342012077618,11.08016681710346,-0.32456201256460687,0.09970205614732164,0.3395305582712574,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.909900000001031,7.747043358943383,11.08114474578184,-0.3351686142824039,0.09758073580376225,0.34908451698691895,-1.0606601717798212,0,1.0606601717798212
2.91990000000103,7.74363863979197,11.082120553139879,-0.34577521600020095,0.09758073580376225,0.3592805310617168,-1.0606601717798212,0,1.0606601717798212
2.929900000001029,7.74012785462338,11.083096360497915,-0.356381817717998,0.09758073580376225,0.36949966170483567,-1.0606601717798212,0,1.0606601717798212
2.939900000001028,7.736511003437611,11.084072167855952,-0.366988419435795,0.09758073580376225,0.37974004266074796,-1.0606601717798212,0,1.0606601717798212
2.9499000000010267,7.732788086234665,11.08504797521399,-0.37759502115359206,0.09758073580376225,0.38999999999998114,-1.0606601717798212,0,1.0606601717798212
2.9599000000010256,7.728959103014541,11.086023782572028,-0.3882016228713891,0.09758073580376225,0.400278028375258,-1.0606601717798212,0,1.0606601717798212
2.9699000000010245,7.725024053777238,11.086999589930066,-0.39880822458918613,0.09758073580376225,0.41057277065093145,-1.0606601717798212,0,1.0606601717798212
2.9799000000010234,7.7209829385227575,11.087975397288103,-0.4094148263069832,0.09758073580376225,0.42088300036943865,-1.0606601717798212,0,1.0606601717798212
2.9899000000010223,7.716835757251099,11.08895120464614,-0.42002142802478026,0.09758073580376225,0.4312076066119188,-1.0606601717798212,0,1.0606601717798212
2.999900000001021,7.712582509962263,11.089927012004178,-0.4306280297425773,0.09758073580376225,0.44154558088602547,-1.0606601717798212,0,1.0606601717798212
3.00990000000102,7.708223196656249,11.090902819362215,-0.44123463146037434,0.09758073580376225,0.4518960057358064,-1.0606601717798212,0,1.0606601717798212
3.019900000001019,7.703757817333056,11.091878626720254,-0.4518412331781714,0.09758073580376225,0.462258044819097,-1.0606601717798212,0,1.0606601717798212
3.029900000001018,7.699186371992686,11.09285443407829,-0.4624478348959684,0.09758073580376225,0.47263093423936237,-1.0606601717798212,0,1.0606601717798212
3.039900000001017,7.694508860635138,11.093830241436327,-0.47305443661376545,0.09758073580376225,0.48301397495307596,-1.0606601717798212,0,1.0606601717798212
3.0499000000010157,7.689725283260412,11.094806048794366,-0.4836610383315625,0.09758073580376225,0.4934065261019242,-1.0606601717798212,0,1.0606601717798212
3.0599000000010146,7.684835639868508,11.095781856152403,-0.4942676400493595,0.09758073580376225,0.5038079991424976,-1.0606601717798212,0,1.0606601717798212
3.0699000000010135,7.679839930459425,11.096757663510441,-0.5048742417671566,0.09758073580376225,0.5142178526655458,-1.0606601717798212,0,1.0606601717798212
3.0799000000010124,7.6747381550331655,11.097733470868478,-0.5154808434849536,0.09758073580376225,0.5246355878130675,-1.0606601717798212,0,1.0606601717798212
3.0899000000010113,7.6695303135897275,11.098709278226515,-0.5260874452027506,0.09758073580376225,0.5350607442150478,-1.0606601717798212,0,1.0606601717798212
3.09990000000101,7.664216406129112,11.099685085584554,-0.5366940469205477,0.09758073580376225,0.5454928963790076,-1.0606601717798212,0,1.0606601717798212
3.109900000001009,7.658796432651318,11.10066089294259,-0.5473006486383448,0.09758073580376225,0.5559316504750891,-1.0606601717798212,0,1.0606601717798212
3.119900000001008,7.653270393156346,11.101636700300629,-0.5579072503561419,0.09758073580376225,0.5663766414674553,-1.0606601717798212,0,1.0606601717798212
3.129900000001007,7.647638287644196,11.102612507658666,-0.5685138520739389,0.09758073580376225,0.5768275305496021,-1.0606601717798212,0,1.0606601717798212
3.1399000000010058,7.6419001161148685,11.103588315016703,-0.5791204537917359,0.09758073580376225,0.5872840028469615,-1.0606601717798212,0,1.0606601717798212
3.1499000000010047,7.636055878568363,11.104564122374741,-0.589727055509533,0.09758073580376225,0.5977457653550943,-1.0606601717798212,0,1.0606601717798212
3.1599000000010036,7.630105575004679,11.105539929732778,-0.60033365722733,0.09758073580376225,0.6082125450859633,-1.0606601717798212,0,1.0606601717798212
3.1699000000010025,7.624049205423818,11.106515737090817,-0.610940258945127,0.09758073580376225,0.6186840873983608,-1.0606601717798212,0,1.0606601717798212
3.1799000000010014,7.617886769825778,11.107491544448854,-0.6215468606629241,0.09758073580376225,0.6291601544916365,-1.0606601717798212,0,1.0606601717798212
3.1899000000010003,7.61161826821056,11.10846735180689,-0.6321534623807211,0.09758073580376225,0.6396405240445117,-1.0606601717798212,0,1.0606601717798212
3.199900000000999,7.605243700578165,11.109443159164929,-0.6427600640985182,0.09758073580376225,0.65012498798303,-1.0606601717798212,0,1.0606601717798212
3.209900000000998,7.5987630669285915,11.110418966522966,-0.6533666658163152,0.09758073580376225,0.6606133513636643,-1.0606601717798212,0,1.0606601717798212
3.219900000000997,7.59217636726184,11.111394773881003,-0.6639732675341122,0.09758073580376225,0.671105431359283,-1.0606601717798212,0,1.0606601717798212
3.229900000000996,7.585483601577911,11.112370581239041,-0.6745798692519093,0.09758073580376225,0.6816010563371558,-1.0606601717798212,0,1.0606601717798212
3.2399000000009948,7.578684769876803,11.113346388597078,-0.6851864709697063,0.09758073580376225,0.6921000650194478,-1.0606601717798212,0,1.0606601717798212
3.2499000000009937,7.571779872158518,11.114322195955117,-0.6957930726875033,0.09758073580376225,0.7026023057177658,-1.0606601717798212,0,1.0606601717798212
3.2599000000009926,7.564768908423055,11.115298003313153,-0.7063996744053004,0.09758073580376225,0.7131076356342835,-1.0606601717798212,0,1.0606601717798212
3.2699000000009915,7.557651878670414,11.11627381067119,-0.7170062761230974,0.09758073580376225,0.7236159202228176,-1.0606601717798212,0,1.0606601717798212
3.2799000000009904,7.550428782900594,11.117249618029229,-0.7276128778408946,0.09758073580376225,0.7341270326039713,-1.0606601717798212,0,1.0606601717798212
3.2899000000009893,7.543099621113598,11.118225425387266,-0.7382194795586916,0.09758073580376225,0.7446408530291023,-1.0606601717798212,0,1.0606601717798212
3.299900000000988,7.535664393309422,11.119201232745304,-0.7488260812764886,0.09758073580376225,0.7551572683884504,-1.0606601717798212,0,1.0606601717798212
3.309900000000987,7.528123099488069,11.120177040103341,-0.7594326829942857,0.09758073580376225,0.7656761717592515,-1.0606601717798212,0,1.0606601717798212
3.319900000000986,7.520475739649538,11.121152847461378,-0.7700392847120827,0.09758073580376225,0.7761974619901173,-1.0606601717798212,0,1.0606601717798212
3.329900000000985,7.512722313793829,11.122128654819416,-0.7806458864298798,0.09758073580376225,0.7867210433183394,-1.0606601717798212,0,1.0606601717798212
3.3399000000009837,7.504862821920942,11.123104462177453,-0.7912524881476768,0.09758073580376225,0.7972468250171292,-1.0606601717798212,0,1.0606601717798212
3.3499000000009826,7.496897264030878,11.124080269535492,-0.8018590898654738,0.09758073580376225,0.8077747210701074,-1.0606601717798212,0,1.0606601717798212
3.3599000000009815,7.488825640123634,11.125056076893529,-0.8124656915832709,0.09758073580376225,0.8183046498706251,-1.0606601717798212,0,1.0606601717798212
3.3699000000009804,7.480647950199214,11.126031884251566,-0.8230722933010679,0.09758073580376225,0.8288365339437462,-1.0606601717798212,0,1.0606601717798212
3.3799000000009793,7.472364194257615,11.127007691609604,-0.8336788950188649,0.09758073580376225,0.8393702996889271,-1.0606601717798212,0,1.0606601717798212
3.3899000000009782,7.463974372298838,11.127983498967641,-0.844285496736662,0.09758073580376225,0.8499058771416255,-1.0606601717798212,0,1.0606601717798212
3.399900000000977,7.455478484322883,11.12895930632568,-0.854892098454459,0.09758073580376225,0.8604431997522394,-1.0606601717798212,0,1.0606601717798212
3.409900000000976,7.446876530329751,11.129935113683716,-0.865498700172256,0.09758073580376225,0.8709822041809284,-1.0606601717798212,0,1.0606601717798212
3.419900000000975,7.438168510319441,11.130910921041753,-0.8761053018900531,0.09758073580376225,0.8815228301070057,-1.0606601717798212,0,1.0606601717798212
3.429900000000974,7.429354424291952,11.131886728399792,-0.8867119036078501,0.09758073580376225,0.8920650200517118,-1.0606601717798212,0,1.0606601717798212
3.4399000000009727,7.420434272247285,11.132862535757829,-0.8973185053256472,0.09758073580376225,0.9026087192132908,-1.0606601717798212,0,1.0606601717798212
3.4499000000009716,7.411408054185441,11.133838343115867,-0.9079251070434443,0.09758073580376225,0.9131538753133852,-1.0606601717798212,0,1.0606601717798212
3.4599000000009705,7.402275770106419,11.134814150473904,-0.9185317087612414,0.09758073580376225,0.9237004384538581,-1.0606601717798212,0,1.0606601717798212
3.4699000000009694,7.393037420010218,11.13578995783194,-0.9291383104790384,0.09758073580376225,0.9342483609832267,-1.0606601717798212,0,1.0606601717798212
3.4799000000009683,7.38369300389684,11.13676576518998,-0.9397449121968354,0.09758073580376225,0.9447975973719671,-1.0606601717798212,0,1.0606601717798212
3.4899000000009672,7.374242521766283,11.137741572548016,-0.9503515139146325,0.09758073580376225,0.9553481040960083,-1.0606601717798212,0,1.0606601717798212
3.499900000000966,7.364685973618549,11.138717379906053,-0.9609581156324295,0.09758073580376225,0.9658998395278019,-1.0606601717798212,0,1.0606601717798212
3.509900000000965,7.355023359453638,11.139693187264092,-0.9715647173502265,0.09758073580376225,0.9764527638343953,-1.0606601717798212,0,1.0606601717798212
3.519900000000964,7.345254679271547,11.140668994622128,-0.9821713190680236,0.09758073580376225,0.9870068388819933,-1.0606601717798212,0,1.0606601717798212
3.529900000000963,7.335379933072279,11.141644801980167,-0.9927779207858206,0.09758073580376225,0.9975620281465313,-1.0606601717798212,0,1.0606601717798212
3.5399000000009617,7.325399120855833,11.142620609338204,-1.0033845225036178,0.09758073580376225,1.0081182966298234,-1.0606601717798212,0,1.0606601717798212
3.5499000000009606,7.315312242622209,11.14359641669624,-1.0139911242214148,0.09758073580376225,1.0186756107808865,-1.0606601717798212,0,1.0606601717798212
3.5599000000009595,7.305119298371407,11.14457222405428,-1.0245977259392118,0.09758073580376225,1.0292339384220712,-1.0606601717798212,0,1.0606601717798212
3.5699000000009584,7.294820288103427,11.145548031412316,-1.0352043276570089,0.09758073580376225,1.039793248679661,-1.0606601717798212,0,1.0606601717798212
3.5799000000009573,7.284415211818269,11.146523838770355,-1.045810929374806,0.09758073580376225,1.0503535119186296,-1.0606601717798212,0,1.0606601717798212
3.589900000000956,7.2739040695159325,11.147499646128392,-1.056417531092603,0.09758073580376225,1.0609146996812677,-1.0606601717798212,0,1.0606601717798212
3.599900000000955,7.263286861196419,11.148475453486428,-1.0670241328104,0.09758073580376225,1.0714767846294149,-1.0606601717798212,0,1.0606601717798212
3.609900000000954,7.252563586859727,11.149451260844467,-1.077630734528197,0.09758073580376225,1.0820397404900548,-1.0606601717798212,0,1.0606601717798212
3.619900000000953,7.241734246505858,11.150427068202504,-1.088237336245994,0.09758073580376225,1.092603542004043,-1.0606601717798212,0,1.0606601717798212
3.629900000000952,7.23079884013481,11.151402875560542,-1.098843937963791,0.09758073580376225,1.103168164877765,-1.0606601717798212,0,1.0606601717798212
3.6399000000009507,7.219757367746584,11.15237868291858,-1.1094505396815881,0.09758073580376225,1.1137335857375277,-1.0606601717798212,0,1.0606601717798212
3.6499000000009496,7.208609829341181,11.153354490276616,-1.1200571413993852,0.09758073580376225,1.1242997820865064,-1.0606601717798212,0,1.0606601717798212
3.6599000000009485,7.1973562249185985,11.154330297634655,-1.1306637431171822,0.09758073580376225,1.1348667322640844,-1.0606601717798212,0,1.0606601717798212
3.6699000000009474,7.185996554478839,11.155306104992691,-1.1412703448349792,0.09758073580376225,1.1454344154074279,-1.0606601717798212,0,1.0606601717798212
3.6799000000009463,7.174530818021902,11.15628191235073,-1.1518769465527763,0.09758073580376225,1.1560028114151588,-1.0606601717798212,0,1.0606601717798212
3.689900000000945,7.162959015547786,11.157257719708767,-1.1624835482705733,0.09758073580376225,1.1665719009129896,-1.0606601717798212,0,1.0606601717798212
3.699900000000944,7.151281147056492,11.158233527066804,-1.1730901499883706,0.09758073580376225,1.1771416652212008,-1.0606601717798212,0,1.0606601717798212
3.709900000000943,7.139497212548021,11.159209334424842,-1.1836967517061676,0.09758073580376225,1.187712086323843,-1.0606601717798212,0,1.0606601717798212
3.719900000000942,7.127607212022372,11.160185141782879,-1.1943033534239647,0.09758073580376225,1.1982831468395652,-1.0606601717798212,0,1.0606601717798212
3.729900000000941,7.115611145479544,11.161160949140918,-1.2049099551417617,0.09758073580376225,1.2088548299939599,-1.0606601717798212,0,1.0606601717798212
3.7399000000009397,7.103509012919539,11.162136756498954,-1.2155165568595587,0.09758073580376225,1.2194271195933444,-1.0606601717798212,0,1.0606601717798212
3.7499000000009386,7.091300814342356,11.163112563856991,-1.2261231585773558,0.09758073580376225,1.229999999999884,-1.0606601717798212,0,1.0606601717798212
3.7599000000009375,7.078986549747995,11.16408837121503,-1.2367297602951528,0.09758073580376225,1.2405734561079846,-1.0606601717798212,0,1.0606601717798212
3.7699000000009364,7.0665662191364556,11.165064178573067,-1.2473363620129498,0.09758073580376225,1.251147473321872,-1.0606601717798212,0,1.0606601717798212
3.7799000000009353,7.054039822507739,11.166039985931103,-1.2579429637307469,0.09758073580376225,1.2617220375342972,-1.0606601717798212,0,1.0606601717798212
3.789900000000934,7.041407359861844,11.167015793289142,-1.268549565448544,0.09758073580376225,1.272297135106298,-1.0606601717798212,0,1.0606601717798212
3.799900000000933,7.028668831198771,11.167991600647179,-1.279156167166341,0.09758073580376225,1.282872752847954,-1.0606601717798212,0,1.0606601717798212
3.809900000000932,7.01582423651852,11.168967408005217,-1.289762768884138,0.09758073580376225,1.2934488780000861,-1.0606601717798212,0,1.0606601717798212
3.819900000000931,7.0028735758210905,11.169943215363254,-1.300369370601935,0.09758073580376225,1.3040254982168393,-1.0606601717798212,0,1.0606601717798212
3.82990000000093,6.989816849106484,11.170919022721291,-1.310975972319732,0.09758073580376225,1.3146026015491032,-1.0606601717798212,0,1.0606601717798212
3.8399000000009287,6.976654056374699,11.17189483007933,-1.321582574037529,0.09758073580376225,1.325180176428724,-1.0606601717798212,0,1.0606601717798212
3.8499000000009276,6.963385197625736,11.172870637437367,-1.3321891757553261,0.09758073580376225,1.3357582116534634,-1.0606601717798212,0,1.0606601717798212
3.8599000000009265,6.950010272859595,11.173846444795405,-1.3427957774731232,0.09758073580376225,1.3463366963726617,-1.0606601717798212,0,1.0606601717798212
3.8699000000009254,6.936529282076277,11.174822252153442,-1.3534023791909202,0.09758073580376225,1.3569156200735721,-1.0606601717798212,0,1.0606601717798212
3.8799000000009243,6.92294222527578,11.175798059511479,-1.3640089809087173,0.09758073580376225,1.3674949725683239,-1.0606601717798212,0,1.0606601717798212
3.889900000000923,6.909249102458105,11.176773866869517,-1.3746155826265143,0.09758073580376225,1.3780747439814849,-1.0606601717798212,0,1.0606601717798212
3.899900000000922,6.895449913623253,11.177749674227554,-1.3852221843443113,0.09758073580376225,1.3886549247381903,-1.0606601717798212,0,1.0606601717798212
3.909900000000921,6.881544658771222,11.178725481585593,-1.3958287860621084,0.09758073580376225,1.399235505552808,-1.0606601717798212,0,1.0606601717798212
3.91990000000092,6.867533337902014,11.17970128894363,-1.4064353877799054,0.09758073580376225,1.409816477418113,-1.0606601717798212,0,1.0606601717798212
3.9299000000009188,6.853415951015627,11.180677096301666,-1.4170419894977024,0.09758073580376225,1.420397831594941,-1.0606601717798212,0,1.0606601717798212
3.9399000000009177,6.839192498112062,11.181652903659705,-1.4276485912154995,0.09758073580376225,1.430979559602304,-1.0606601717798212,0,1.0606601717798212
3.9499000000009166,6.8248629791913205,11.182628711017742,-1.4382551929332965,0.09758073580376225,1.441561653207936,-1.0606601717798212,0,1.0606601717798212
3.9599000000009155,6.8104273942534,11.18360451837578,-1.4488617946510935,0.09758073580376225,1.452144104419252,-1.0606601717798212,0,1.0606601717798212
3.9699000000009144,6.795885743298301,11.184580325733817,-1.4594683963688906,0.09758073580376225,1.4627269054746976,-1.0606601717798212,0,1.0606601717798212
3.9799000000009133,6.781238026326026,11.185556133091854,-1.4700749980866876,0.09758073580376225,1.4733100488354711,-1.0606601717798212,0,1.0606601717798212
3.989900000000912,6.766484243336571,11.186531940449893,-1.4806815998044847,0.09758073580376225,1.4838935271775975,-1.0606601717798212,0,1.0606601717798212
3.999900000000911,6.751624394329939,11.18750774780793,-1.4912882015222817,0.09758073580376225,1.494477333384339,-1.0606601717798212,0,1.0606601717798212
4.0099000000009095,6.736658479306129,11.188483555165966,-1.5018948032400787,0.09758073580376225,1.5050614605389236,-1.0606601717798212,0,1.0606601717798212
4.019900000000909,6.7215864982651405,11.189459362524005,-1.5125014049578758,0.09758073580376225,1.5156459019175792,-1.0606601717798212,0,1.0606601717798212
4.029900000000907,6.706408451206975,11.190435169882042,-1.5231080066756728,0.09758073580376225,1.5262306509828536,-1.0606601717798212,0,1.0606601717798212
4.039900000000907,6.6911243381316305,11.19141097724008,-1.53371460839347,0.09758073580376225,1.5368157013772141,-1.0606601717798212,0,1.0606601717798212
4.049900000000905,6.675734159039108,11.192386784598117,-1.544321210111267,0.09758073580376225,1.5474010469169044,-1.0606601717798212,0,1.0606601717798212
4.059900000000905,6.660247459870955,11.193362591956154,-1.5485638507983859,0.09758073580376225,1.5516352664204076,1.0606601717798212,0,1.0606601717798212
4.069900000000903,6.644814854371561,11.194338399314193,-1.5379572490805888,0.09758073580376225,1.5410498045162382,1.0606601717798212,0,1.0606601717798212
4.079900000000903,6.629488314889346,11.19531420667223,-1.5273506473627918,0.09758073580376225,1.5304646353312261,1.0606601717798212,0,1.0606601717798212
4.089900000000901,6.614267841424309,11.196290014030268,-1.5167440456449945,0.09758073580376225,1.5198797649812792,1.0606601717798212,0,1.0606601717798212
4.0999000000009005,6.59915343397645,11.197265821388305,-1.5061374439271975,0.09758073580376225,1.509295199753698,1.0606601717798212,0,1.0606601717798212
4.1099000000008985,6.584145092545768,11.198241628746342,-1.4955308422094005,0.09758073580376225,1.498710946113213,1.0606601717798212,0,1.0606601717798212
4.119900000000898,6.569242817132264,11.19921743610438,-1.4849242404916034,0.09758073580376225,1.4881270107082825,1.0606601717798212,0,1.0606601717798212
4.129900000000896,6.554446607735939,11.200193243462417,-1.4743176387738064,0.09758073580376225,1.477543400377659,1.0606601717798212,0,1.0606601717798212
4.139900000000896,6.539756464356792,11.201169050820456,-1.4637110370560094,0.09758073580376225,1.466960122157239,1.0606601717798212,0,1.0606601717798212
4.149900000000894,6.5251723869948215,11.202144858178492,-1.4531044353382123,0.09758073580376225,1.45637718328721,1.0606601717798212,0,1.0606601717798212
4.159900000000894,6.510694375650031,11.20312066553653,-1.4424978336204153,0.09758073580376225,1.4457945912195118,1.0606601717798212,0,1.0606601717798212
4.169900000000892,6.496322430322417,11.204096472894568,-1.4318912319026182,0.09758073580376225,1.4352123536256234,1.0606601717798212,0,1.0606601717798212
4.179900000000892,6.482056551011982,11.205072280252605,-1.4212846301848212,0.09758073580376225,1.424630478404701,1.0606601717798212,0,1.0606601717798212
4.18990000000089,6.467896737718724,11.206048087610643,-1.4106780284670242,0.09758073580376225,1.414048973692076,1.0606601717798212,0,1.0606601717798212
4.1999000000008895,6.453842990442644,11.20702389496868,-1.4000714267492271,0.09758073580376225,1.403467847868137,1.0606601717798212,0,1.0606601717798212
4.2099000000008875,6.4398953091837425,11.207999702326717,-1.38946482503143,0.09758073580376225,1.3928871095676154,1.0606601717798212,0,1.0606601717798212
4.219900000000887,6.426053693942018,11.208975509684755,-1.378858223313633,0.09758073580376225,1.382306767689297,1.0606601717798212,0,1.0606601717798212
4.229900000000885,6.4123181447174735,11.209951317042792,-1.368251621595836,0.09758073580376225,1.37172683140618,1.0606601717798212,0,1.0606601717798212
4.239900000000885,6.398688661510105,11.21092712440083,-1.357645019878039,0.09758073580376225,1.3611473101761045,1.0606601717798212,0,1.0606601717798212
4.249900000000883,6.385165244319914,11.211902931758868,-1.347038418160242,0.09758073580376225,1.350568213752882,1.0606601717798212,0,1.0606601717798212
4.259900000000883,6.371747893146903,11.212878739116904,-1.336431816442445,0.09758073580376225,1.3399895521979477,1.0606601717798212,0,1.0606601717798212
4.269900000000881,6.358436607991069,11.213854546474943,-1.3258252147246479,0.09758073580376225,1.329411335892568,1.0606601717798212,0,1.0606601717798212
4.279900000000881,6.3452313888524134,11.21483035383298,-1.3152186130068508,0.09758073580376225,1.3188335755506333,1.0606601717798212,0,1.0606601717798212
4.289900000000879,6.332132235730935,11.215806161191018,-1.3046120112890538,0.09758073580376225,1.3082562822320685,1.0606601717798212,0,1.0606601717798212
4.2999000000008785,6.319139148626634,11.216781968549055,-1.2940054095712568,0.09758073580376225,1.297679467356897,1.0606601717798212,0,1.0606601717798212
4.3099000000008765,6.306252127539513,11.217757775907092,-1.2833988078534597,0.09758073580376225,1.287103142719994,1.0606601717798212,0,1.0606601717798212
4.319900000000876,6.293471172469569,11.21873358326513,-1.2727922061356627,0.09758073580376225,1.276527320506573,1.0606601717798212,0,1.0606601717798212
4.329900000000874,6.2807962834168025,11.219709390623168,-1.2621856044178656,0.09758073580376225,1.2659520133084414,1.0606601717798212,0,1.0606601717798212
4.339900000000874,6.268227460381214,11.220685197981204,-1.2515790027000686,0.09758073580376225,1.2553772341410776,1.0606601717798212,0,1.0606601717798212
4.349900000000872,6.255764703362804,11.221661005339243,-1.2409724009822716,0.09758073580376225,1.2448029964615717,1.0606601717798212,0,1.0606601717798212
4.359900000000872,6.243408012361572,11.22263681269728,-1.2303657992644745,0.09758073580376225,1.2342293141874863,1.0606601717798212,0,1.0606601717798212
4.36990000000087,6.231157387377516,11.223612620055318,-1.2197591975466775,0.09758073580376225,1.2236562017166905,1.0606601717798212,0,1.0606601717798212
4.37990000000087,6.21901282841064,11.224588427413355,-1.2091525958288805,0.09758073580376225,1.213083673948225,1.0606601717798212,0,1.0606601717798212
4.389900000000868,6.206974335460942,11.225564234771392,-1.1985459941110834,0.09758073580376225,1.2025117463042632,1.0606601717798212,0,1.0606601717798212
4.3999000000008675,6.195041908528421,11.22654004212943,-1.1879393923932864,0.09758073580376225,1.1919404347532363,1.0606601717798212,0,1.0606601717798212
4.4099000000008655,6.183215547613079,11.227515849487467,-1.1773327906754893,0.09758073580376225,1.1813697558341922,1.0606601717798212,0,1.0606601717798212
4.419900000000865,6.171495252714914,11.228491656845506,-1.1667261889576923,0.09758073580376225,1.170799726682469,1.0606601717798212,0,1.0606601717798212
4.429900000000863,6.159881023833927,11.229467464203543,-1.1561195872398953,0.09758073580376225,1.160230365056763,1.0606601717798212,0,1.0606601717798212
4.439900000000863,6.1483728609701185,11.23044327156158,-1.1455129855220982,0.09758073580376225,1.1496616893676828,1.0606601717798212,0,1.0606601717798212
4.449900000000861,6.136970764123488,11.231419078919618,-1.1349063838043012,0.09758073580376225,1.1390937187078856,1.0606601717798212,0,1.0606601717798212
4.459900000000861,6.125674733294035,11.232394886277655,-1.1242997820865042,0.09758073580376225,1.1285264728838948,1.0606601717798212,0,1.0606601717798212
4.469900000000859,6.11448476848176,11.233370693635694,-1.1136931803687071,0.09758073580376225,1.1179599724497158,1.0606601717798212,0,1.0606601717798212
4.479900000000859,6.103400869686663,11.23434650099373,-1.1030865786509099,0.09758073580376225,1.1073942387423612,1.0606601717798212,0,1.0606601717798212
4.489900000000857,6.092423036908745,11.235365265088726,-1.0924799769331128,0.1071266773497796,1.0977197388221542,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.499900000000856,6.081551270148004,11.236489564870812,-1.0818733752153158,0.11773327906757663,1.0882605960889071,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.5099000000008544,6.070785569404441,11.237719930670078,-1.0712667734975188,0.12833988078537367,1.0789270712146342,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.519900000000854,6.060125934678056,11.23905636248652,-1.0606601717797217,0.1389464825031707,1.0697224523210649,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.529900000000852,6.0495723659688485,11.24049886032014,-1.0500535700619247,0.14955308422096777,1.060650095460231,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.539900000000852,6.03912486327682,11.24204742417094,-1.0394469683441276,0.1601596859387648,1.0517134234190422,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.54990000000085,6.028783426601968,11.243702054038915,-1.0288403666263306,0.17076628765656185,1.042915924223907,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.55990000000085,6.018548055944295,11.245462749924071,-1.0182337649085336,0.18137288937435891,1.0342611493234242,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.569900000000848,6.0084187513038,11.247329511826402,-1.0076271631907365,0.19197949109215595,1.0257527114269864,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.579900000000848,5.998395512680482,11.249302339745912,-0.9970205614729395,0.202586092809953,1.0173942819771586,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.589900000000846,5.9884783400743435,11.2513812336826,-0.9864139597551425,0.21319269452775003,1.0091895882339563,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.599900000000858,5.978667233485369,11.25356619363647,-0.9758073580373313,0.2237992962455612,1.001142409949656,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.609900000000879,5.968962192913565,11.25585721960752,-0.9652007563195107,0.2344058979633818,0.9932565756136603,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.6199000000009,5.959363218358938,11.258254311595747,-0.9545941546016901,0.2450124996812024,0.985535958247971,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.629900000000921,5.94987030982149,11.260757469601154,-0.9439875528838695,0.255619101399023,0.9779844707354612,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.639900000000942,5.94048346730122,11.263366693623738,-0.9333809511660489,0.26622570311684357,0.9706060606650341,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.649900000000963,5.93120269079813,11.266081983663502,-0.9227743494482283,0.27683230483466414,0.9634047046800599,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.6599000000009845,5.922027980312218,11.268903339720444,-0.9121677477304078,0.2874389065524848,0.9563844023193043,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.669900000001006,5.912959335843483,11.271830761794563,-0.9015611460125871,0.2980455082703054,0.9495491693428172,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.679900000001027,5.903996757391928,11.274864249885862,-0.8909545442947665,0.308652109988126,0.942903030538993,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.689900000001048,5.89514024495755,11.278003803994338,-0.8803479425769459,0.31925871170594655,0.9364500120132426,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.699900000001069,5.8863897985403515,11.281249424119995,-0.8697413408591254,0.3298653134237671,0.9301941329634311,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.70990000000109,5.877745418140331,11.284601110262829,-0.8591347391413048,0.34047191514158776,0.9241393969524178,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.719900000001111,5.869207103757489,11.28805886242284,-0.8485281374234841,0.35107851685940833,0.9182897826936599,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.729900000001132,5.860774855391826,11.291622680600032,-0.8379215357056635,0.36168511857722896,0.9126492343718707,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.739900000001153,5.85244867304334,11.2952925647944,-0.827314933987843,0.37229172029504953,0.9072216515270985,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.749900000001174,5.844228556712034,11.299068515005947,-0.8167083322700224,0.3828983220128701,0.9020108785372563,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.7599000000011955,5.836114506397906,11.302950531234675,-0.8061017305522018,0.39350492373069074,0.8970206937409813,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.769900000001217,5.828106522100955,11.306938613480577,-0.7954951288343812,0.4041115254485113,0.8922547982496657,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.779900000001238,5.8202046038211845,11.311032761743661,-0.7848885271165605,0.41471812716633194,0.8877168045044285,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.789900000001259,5.812408751558591,11.315232976023923,-0.77428192539874,0.4253247288841525,0.8834102246406014,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.79990000000128,5.804718965313177,11.319539256321363,-0.7636753236809194,0.4359313306019731,0.8793384587288127,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.809900000001301,5.797135245084941,11.323951602635981,-0.7530687219630988,0.4465379323197937,0.8755047829678441,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.819900000001322,5.789657590873883,11.328470014967776,-0.7424621202452782,0.4571445340376143,0.8719123379099424,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.829900000001343,5.782286002680004,11.333094493316752,-0.7318555185274576,0.46775113575543487,0.8685641168040463,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.839900000001364,5.7750204805033025,11.337825037682906,-0.721248916809637,0.4783577374732555,0.8654629541462804,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.849900000001385,5.767861024343781,11.342661648066237,-0.7106423150918164,0.48896433919107607,0.8626115145299315,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.8599000000014065,5.760807634201437,11.347604324466747,-0.7000357133739958,0.4995709409088967,0.8600122818888342,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.869900000001428,5.753860310076271,11.352653066884436,-0.6894291116561753,0.5101775426267172,0.8576675492285218,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.879900000001449,5.747019051968285,11.357807875319304,-0.6788225099383546,0.5207841443445378,0.8555794089385742,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.88990000000147,5.740283859877475,11.36306874977135,-0.668215908220534,0.5313907460623585,0.8537497437772401,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.899900000001491,5.733654733803846,11.368435690240572,-0.6576093065027134,0.541997347780179,0.8521802186155978,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.909900000001512,5.727131673747394,11.373908696726977,-0.6470027047848929,0.5526039494979997,0.8508722730232517,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.919900000001533,5.72071467970812,11.379487769230558,-0.6363961030670723,0.5632105512158203,0.8498271147708715,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.929900000001554,5.714403751686025,11.385172907751315,-0.6257895013492516,0.5738171529336409,0.8490457143168526,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.939900000001575,5.708198889681109,11.390964112289254,-0.615182899631431,0.5844237546514615,0.8485288003361153,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.9499000000015965,5.702100093693371,11.396861382844369,-0.6045762979136104,0.595030356369282,0.8482768563387082,1.0606601717798212,1.0606601717798212,1.4999999999999998
4.959800000001605,5.696380908116908,11.403619091883092,-0.6063639610306789,0.606363961030679,0.8575281374238571,-1.0606601717798212,1.0606601717798212,1.4999999999999998
4.969800000001605,5.690264235498012,11.409735764501988,-0.6169705627484771,0.6169705627484772,0.872528137423857,-1.0606601717798212,1.0606601717798212,1.4999999999999998
4.979800000001605,5.684041496861939,11.41595850313806,-0.6275771644662752,0.6275771644662753,0.8875281374238569,-1.0606601717798212,1.0606601717798212,1.4999999999999998
4.989800000001605,5.6777126922086865,11.422287307791313,-0.6381837661840736,0.6381837661840737,0.9025281374238571,-1.0606601717798212,1.0606601717798212,1.4999999999999998
4.999800000001605,5.671277821538257,11.428722178461744,-0.6487903679018721,0.6487903679018722,0.9175281374238575,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.009800000001606,5.664736884850648,11.43526311514935,-0.6593969696196705,0.6593969696196706,0.9325281374238579,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.019800000001606,5.658089882145863,11.441910112550836,-0.6700035713374691,0.6698975053202912,0.947453140392343,-1.0606601717798212,0,1.0606601717798212
5.0298000000016065,5.6513368134238995,11.448609087604039,-0.6806101730552676,0.6698975053202912,0.9549831806375811,-1.0606601717798212,0,1.0606601717798212
5.039800000001606,5.6444776786847575,11.455308062657242,-0.6912167747730661,0.6698975053202912,0.9625711908020255,-1.0606601717798212,0,1.0606601717798212
5.049800000001607,5.637512477928438,11.462007037710444,-0.7018233764908647,0.6698975053202912,0.9702158107469635,-1.0606601717798212,0,1.0606601717798212
5.059800000001607,5.63044121115494,11.468706012763649,-0.7124299782086632,0.6698975053202912,0.9779157128734285,-1.0606601717798212,0,1.0606601717798212
5.0698000000016075,5.623263878364264,11.475404987816852,-0.7230365799264616,0.6698975053202912,0.9856696016141029,-1.0606601717798212,0,1.0606601717798212
5.079800000001607,5.61598047955641,11.482103962870054,-0.73364318164426,0.6698975053202912,0.9934762129046987,-1.0606601717798212,0,1.0606601717798212
5.089800000001606,5.608591014731379,11.488802937923257,-0.744249783362057,0.6698975053202912,1.0013343136379669,-1.0606601717798212,0,1.0606601717798212
5.099800000001605,5.6010954838891704,11.495501912976458,-0.7548563850798541,0.6698975053202912,1.0092427011032452,-1.0606601717798212,0,1.0606601717798212
5.109800000001604,5.593493887029784,11.50220088802966,-0.7654629867976512,0.6698975053202912,1.0172002024142204,-1.0606601717798212,0,1.0606601717798212
5.119800000001603,5.585786224153219,11.508899863082863,-0.7760695885154483,0.6698975053202912,1.0252056739273767,-1.0606601717798212,0,1.0606601717798212
5.129800000001602,5.577972495259477,11.515598838136064,-0.7866761902332453,0.6698975053202912,1.033258000653391,-1.0606601717798212,0,1.0606601717798212
5.139800000001601,5.5700527003485565,11.522297813189267,-0.7972827919510423,0.6698975053202912,1.0413560956635337,-1.0606601717798212,0,1.0606601717798212
5.1498000000015995,5.562026839420458,11.52899678824247,-0.8078893936688394,0.6698975053202912,1.0494988994929697,-1.0606601717798212,0,1.0606601717798212
5.159800000001598,5.553894912475181,11.535695763295672,-0.8184959953866364,0.6698975053202912,1.0576853795426646,-1.0606601717798212,0,1.0606601717798212
5.169800000001597,5.5456569195127265,11.542394738348873,-0.8291025971044335,0.6698975053202912,1.0659145294814525,-1.0606601717798212,0,1.0606601717798212
5.179800000001596,5.537312860533095,11.549093713402076,-0.8397091988222305,0.6698975053202912,1.0741853686496674,-1.0606601717798212,0,1.0606601717798212
5.189800000001595,5.528862735536284,11.555792688455279,-0.8503158005400275,0.6698975053202912,1.0824969414655994,-1.0606601717798212,0,1.0606601717798212
5.199800000001594,5.520306544522295,11.56249166350848,-0.8609224022578246,0.6698975053202912,1.0908483168359078,-1.0606601717798212,0,1.0606601717798212
5.209800000001593,5.511644287491129,11.569190638561683,-0.8715290039756216,0.6698975053202912,1.0992385875710007,-1.0606601717798212,0,1.0606601717798212
5.219800000001592,5.502875964442785,11.575889613614885,-0.8821356056934186,0.6698975053202912,1.1076668698062808,-1.0606601717798212,0,1.0606601717798212
5.229800000001591,5.494001575377263,11.582588588668086,-0.8927422074112157,0.6698975053202912,1.1161323024300478,-1.0606601717798212,0,1.0606601717798212
5.23980000000159,5.4850211202945625,11.589287563721289,-0.9033488091290127,0.6698975053202912,1.1246340465187576,-1.0606601717798212,0,1.0606601717798212
5.2498000000015885,5.475934599194685,11.595986538774492,-0.9139554108468098,0.6698975053202912,1.1331712847802446,-1.0606601717798212,0,1.0606601717798212
5.259800000001587,5.466742012077629,11.602685513827693,-0.9245620125646068,0.6698975053202912,1.141743221005435,-1.0606601717798212,0,1.0606601717798212
5.269800000001586,5.457443358943395,11.609384488880895,-0.9351686142824038,0.6698975053202912,1.1503490795290015,-1.0606601717798212,0,1.0606601717798212
5.279800000001585,5.448038639791982,11.616083463934098,-0.9457752160002009,0.6698975053202912,1.1589881046993433,-1.0606601717798212,0,1.0606601717798212
5.289800000001584,5.438527854623393,11.6227824389873,-0.9563818177179979,0.6698975053202912,1.1676595603582114,-1.0606601717798212,0,1.0606601717798212
5.299800000001583,5.428911003437625,11.629481414040502,-0.9669884194357949,0.6698975053202912,1.1763627293302379,-1.0606601717798212,0,1.0606601717798212
5.309800000001582,5.419188086234679,11.636180389093704,-0.977595021153592,0.6698975053202912,1.1850969129225852,-1.0606601717798212,0,1.0606601717798212
5.319800000001581,5.409359103014555,11.642879364146907,-0.988201622871389,0.6698975053202912,1.1938614304348711,-1.0606601717798212,0,1.0606601717798212
5.32980000000158,5.3994240537772535,11.649578339200108,-0.9988082245891861,0.6698975053202912,1.202655618679492,-1.0606601717798212,0,1.0606601717798212
5.339800000001579,5.389382938522774,11.65627731425331,-1.0094148263069833,0.6698975053202912,1.2114788315124234,-1.0606601717798212,0,1.0606601717798212
5.3498000000015775,5.379235757251116,11.662976289306513,-1.0200214280247804,0.6698975053202912,1.2203304393745416,-1.0606601717798212,0,1.0606601717798212
5.359800000001576,5.36898250996228,11.669675264359714,-1.0306280297425774,0.6698975053202912,1.2292098288434796,-1.0606601717798212,0,1.0606601717798212
5.369800000001575,5.358623196656267,11.676374239412917,-1.0412346314603744,0.6698975053202912,1.2381164021960016,-1.0606601717798212,0,1.0606601717798212
5.379800000001574,5.348157817333075,11.68307321446612,-1.0518412331781715,0.6698975053202912,1.2470495769808536,-1.0606601717798212,0,1.0606601717798212
5.389800000001573,5.337586371992705,11.689772189519323,-1.0624478348959685,0.6698975053202912,1.2560087856020279,-1.0606601717798212,0,1.0606601717798212
5.399800000001572,5.326908860635158,11.696471164572523,-1.0730544366137655,0.6698975053202912,1.2649934749123553,-1.0606601717798212,0,1.0606601717798212
5.409800000001571,5.316125283260432,11.703170139625726,-1.0836610383315626,0.6698975053202912,1.274003105817325,-1.0606601717798212,0,1.0606601717798212
5.41980000000157,5.305235639868529,11.709869114678929,-1.0942676400493596,0.6698975053202912,1.283037152889013,-1.0606601717798212,0,1.0606601717798212
5.429800000001569,5.294239930459447,11.71656808973213,-1.1048742417671567,0.6698975053202912,1.2920951039899884,-1.0606601717798212,0,1.0606601717798212
5.439800000001568,5.283138155033188,11.723267064785333,-1.1154808434849537,0.6698975053202912,1.301176459907054,-1.0606601717798212,0,1.0606601717798212
5.4498000000015665,5.271930313589751,11.729966039838535,-1.1260874452027507,0.6698975053202912,1.3102807339946687,-1.0606601717798212,0,1.0606601717798212
5.459800000001565,5.260616406129136,11.736665014891736,-1.1366940469205478,0.6698975053202912,1.3194074518278887,-1.0606601717798212,0,1.0606601717798212
5.469800000001564,5.249196432651343,11.743363989944939,-1.1473006486383448,0.6698975053202912,1.3285561508646582,-1.0606601717798212,0,1.0606601717798212
5.479800000001563,5.237670393156371,11.750062964998142,-1.1579072503561418,0.6698975053202912,1.3377263801172758,-1.0606601717798212,0,1.0606601717798212
5.489800000001562,5.226038287644222,11.756761940051343,-1.1685138520739389,0.6698975053202912,1.3469176998328534,-1.0606601717798212,0,1.0606601717798212
5.499800000001561,5.214300116114895,11.763460915104545,-1.179120453791736,0.6698975053202912,1.3561296811825847,-1.0606601717798212,0,1.0606601717798212
5.50980000000156,5.20245587856839,11.770159890157748,-1.189727055509533,0.6698975053202912,1.3653619059596371,-1.0606601717798212,0,1.0606601717798212
5.519800000001559,5.190505575004707,11.77685886521095,-1.20033365722733,0.6698975053202912,1.3746139662854757,-1.0606601717798212,0,1.0606601717798212
5.529800000001558,5.1784492054238465,11.783557840264152,-1.210940258945127,0.6698975053202912,1.3838854643244292,-1.0606601717798212,0,1.0606601717798212
5.539800000001557,5.166286769825807,11.790256815317354,-1.221546860662924,0.6698975053202912,1.393176012006306,-1.0606601717798212,0,1.0606601717798212
5.5498000000015555,5.15401826821059,11.796955790370557,-1.232153462380721,0.6698975053202912,1.4024852307568692,-1.0606601717798212,0,1.0606601717798212
5.559800000001554,5.141643700578196,11.803654765423758,-1.2427600640985181,0.6698975053202912,1.4118127512359784,-1.0606601717798212,0,1.0606601717798212
5.569800000001553,5.129163066928623,11.81035374047696,-1.2533666658163152,0.6698975053202912,1.4211582130832079,-1.0606601717798212,0,1.0606601717798212
5.579800000001552,5.116576367261872,11.817052715530163,-1.2639732675341122,0.6698975053202912,1.4305212646707528,-1.0606601717798212,0,1.0606601717798212
5.589800000001551,5.103883601577944,11.823751690583364,-1.2745798692519092,0.6698975053202912,1.4399015628634355,-1.0606601717798212,0,1.0606601717798212
5.59980000000155,5.0910847698768364,11.830450665636567,-1.2851864709697063,0.6698975053202912,1.4492987727856244,-1.0606601717798212,0,1.0606601717798212
5.609800000001549,5.078179872158552,11.837169374272266,-1.2957930726875033,0.6763675323681474,1.461695154971343,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.619800000001548,5.0651689084230895,11.843986082604536,-1.3063996744053004,0.6869741340859444,1.4760127269740624,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.629800000001547,5.052051878670449,11.850908856953984,-1.3170062761230974,0.6975807358037416,1.4903437235457186,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.639800000001546,5.03882878290063,11.857937697320608,-1.3276128778408944,0.7081873375215386,1.5046877611102003,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.6498000000015445,5.025499621113634,11.865072603704412,-1.3382194795586915,0.7187939392393357,1.5190444702369768,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.659800000001543,5.012064393309459,11.872313576105395,-1.3488260812764885,0.7294005409571327,1.533413495010477,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.669800000001542,4.998523099488107,11.879660614523553,-1.3594326829942855,0.7400071426749297,1.5477944924320397,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.679800000001541,4.984875739649577,11.887113718958892,-1.3700392847120826,0.7506137443927268,1.5621871318525398,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.68980000000154,4.9711223137938685,11.894672889411407,-1.3806458864298796,0.7612203461105238,1.576591094433929,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.699800000001539,4.957262821920982,11.9023381258811,-1.3912524881476767,0.7718269478283208,1.5910060726380282,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.709800000001538,4.943297264030918,11.91010942836797,-1.4018590898654737,0.7824335495461179,1.6054317697410225,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.719800000001537,4.929225640123676,11.917986796872022,-1.4124656915832707,0.7930401512639149,1.6198678993721989,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.729800000001536,4.915047950199256,11.925970231393247,-1.4230722933010678,0.803646752981712,1.6343141850755654,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.739800000001535,4.900764194257658,11.934059731931653,-1.4336788950188648,0.814253354699509,1.648770359893068,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.7498000000015335,4.8863743722988815,11.942255298487236,-1.4442854967366618,0.824859956417306,1.6632361659682084,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.759800000001532,4.871878484322927,11.950556931059998,-1.4548920984544589,0.8354665581351031,1.6777113541689268,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.769800000001531,4.857276530329796,11.958964629649936,-1.465498700172256,0.8460731598529001,1.6921956837287002,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.77980000000153,4.842568510319486,11.967478394257054,-1.476105301890053,0.8566797615706971,1.7066889219048536,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.789800000001529,4.827754424291998,11.97609822488135,-1.48671190360785,0.8672863632884942,1.721190843653155,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.799800000001528,4.812834272247332,11.98482412152282,-1.497318505325647,0.8778929650062912,1.7357012313178115,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.809800000001527,4.797808054185488,11.993656084181472,-1.5079251070434443,0.8884995667240883,1.7502198743360433,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.819800000001526,4.7827436523574605,12.002594112857302,-1.501561146012766,0.8991061684418853,1.750165071456238,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.829800000001525,4.767781073905923,12.011638207550307,-1.490954544294969,0.9097127701596824,1.74657458396297,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.8398000000015235,4.7529245614715645,12.020788368260492,-1.480347942577172,0.9203193718774794,1.7431057848981582,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.8498000000015224,4.738174115054384,12.030044594987856,-1.469741340859375,0.9309259735952765,1.7397594021431315,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.859800000001521,4.72352973465438,12.039406887732397,-1.4591347391415777,0.9415325753130735,1.7365361434031334,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.86980000000152,4.708991420271555,12.048875246494115,-1.4485281374237806,0.9521391770308706,1.7334366955113851,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.879800000001519,4.694559171905907,12.058449671273012,-1.4379215357059836,0.9627457787486676,1.7304617237446869,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.889800000001518,4.680232989557439,12.068130162069087,-1.4273149339881865,0.9733523804664647,1.7276118711520345,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.899800000001517,4.666012873226148,12.077916718882339,-1.4167083322703895,0.9839589821842617,1.7248877578977238,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.909800000001516,4.651898822912034,12.08780934171277,-1.4061017305525925,0.9945655839020587,1.722289980620406,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.919800000001515,4.637890838615098,12.097808030560378,-1.3954951288347954,1.0051721856198559,1.7198191118095647,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.929800000001514,4.62398892033534,12.107912785425164,-1.3848885271169984,1.015778787337653,1.717475699200848,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.9398000000015125,4.610193068072761,12.118123606307128,-1.3742819253992014,1.02638538905545,1.7152602651916833,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.949800000001511,4.59650328182736,12.128440493206272,-1.3636753236814043,1.036991990773247,1.7131733062785692,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.959800000001511,4.5829195615991365,12.13886344612259,-1.3530687219636073,1.047598592491044,1.7112152925174102,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.969800000001509,4.56944190738809,12.149392465056088,-1.3424621202458102,1.058205194208841,1.7093866670082132,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.979800000001509,4.556070319194223,12.160027550006767,-1.3318555185280132,1.068811795926638,1.7076878454054327,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.989800000001507,4.542804797017534,12.170768700974621,-1.321248916810216,1.0794183976444351,1.7061192154551947,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.999800000001507,4.529645340858022,12.181615917959652,-1.310642315092419,1.0900249993622322,1.7046811365605739,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.009800000001505,4.5165919507156875,12.192569200961863,-1.3000357133746219,1.1006316010800292,1.7033739393760405,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.019800000001505,4.503644626590532,12.203628549981252,-1.2894291116568248,1.1112382027978263,1.7021979254321313,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.029800000001503,4.490803368482554,12.214793965017815,-1.2788225099390278,1.1218448045156233,1.7011533667913226,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.039800000001502,4.478068176391755,12.22606544607156,-1.2682159082212308,1.1324514062334203,1.7002405057360126,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.0498000000015,4.465439050318133,12.237442993142484,-1.2576093065034337,1.1430580079512174,1.699459554489442,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.0598000000015,4.452915990261689,12.248926606230581,-1.2470027047856367,1.1536646096690144,1.698810694970294,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.069800000001498,4.440498996222423,12.26051628533586,-1.2363961030678396,1.1642712113868114,1.6982940785816374,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.079800000001498,4.428188068200335,12.272212030458316,-1.2257895013500426,1.1748778131046085,1.6979098260347791,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.089800000001496,4.415983206195424,12.28401384159795,-1.2151828996322456,1.1854844148224055,1.6976580272084991,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.099800000001496,4.403884410207692,12.29592171875476,-1.2045762979144485,1.1960910165402026,1.6975387410440603,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.109700000001495,4.39290153920971,12.307219091883091,-1.206257895013501,1.206363961030679,1.7059812764963254,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.119700000001496,4.380785927250987,12.319335764501988,-1.2168644967312992,1.2169705627484773,1.720981276481956,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.129700000001495,4.368564249275084,12.331558503138062,-1.2274710984490973,1.2275771644662754,1.7359812764678353,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.139700000001495,4.356236505282005,12.343887307791315,-1.2380777001668954,1.2381837661840738,1.7509812764539563,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.149700000001496,4.343802695271746,12.356322178461745,-1.248684301884694,1.2487903679018724,1.7659812764403136,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.159700000001496,4.33126281924431,12.368863115149352,-1.2592909036024926,1.2593969696196707,1.7809812764269009,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.169700000001496,4.318616877199696,12.381510117854138,-1.269897505320291,1.2700035713374693,1.7959812764137117,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.179700000001496,4.305864869137904,12.3942631865761,-1.2805041070380896,1.2806101730552677,1.8109812764007411,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.189700000001497,4.293006795058933,12.407122321315244,-1.2911107087558882,1.2912167747730663,1.825981276387984,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.1997000000014975,4.280042654962785,12.420087522071563,-1.3017173104736866,1.3018233764908649,1.8409812763754345,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.209700000001497,4.266972448849459,12.433158788845063,-1.3123239121914851,1.3124299782086633,1.855981276363088,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.219700000001498,4.2537961767189545,12.446336121635738,-1.3229305139092837,1.3230365799264618,1.8709812763509395,-1.0606601717798212,1.0606601717798212,1.4999999999999998
6.229700000001498,4.240513838571272,12.459614423971466,-1.333537115627082,1.3303551351117429,1.883657618643362,-1.0606601717798212,0,1.0606601717798212
6.239700000001497,4.227125434406414,12.472917975322583,-1.3441437173448791,1.3303551351117429,1.8911814081139582,-1.0606601717798212,0,1.0606601717798212
6.2497000000014955,4.213630964224378,12.486221526673699,-1.3547503190626762,1.3303551351117429,1.898734634570773,-1.0606601717798212,0,1.0606601717798212
6.259700000001494,4.200030428025164,12.499525078024815,-1.3653569207804732,1.3303551351117429,1.9063169481073494,-1.0606601717798212,0,1.0606601717798212
6.269700000001493,4.186323825808771,12.51282862937593,-1.3759635224982703,1.3303551351117429,1.9139280030252004,-1.0606601717798212,0,1.0606601717798212
6.279700000001492,4.172511157575201,12.526132180727046,-1.3865701242160673,1.3303551351117429,1.9215674578028072,-1.0606601717798212,0,1.0606601717798212
6.289700000001491,4.158592423324453,12.539435732078163,-1.3971767259338643,1.3303551351117429,1.9292349750638091,-1.0606601717798212,0,1.0606601717798212
6.29970000000149,4.144567623056527,12.552739283429279,-1.4077833276516614,1.3303551351117429,1.9369302215444337,-1.0606601717798212,0,1.0606601717798212
6.309700000001489,4.130436756771423,12.566042834780394,-1.4183899293694584,1.3303551351117429,1.9446528680602306,-1.0606601717798212,0,1.0606601717798212
6.319700000001488,4.116199824469141,12.57934638613151,-1.4289965310872554,1.3303551351117429,1.9524025894721593,-1.0606601717798212,0,1.0606601717798212
6.329700000001487,4.101856826149681,12.592649937482626,-1.4396031328050525,1.3303551351117429,1.9601790646520805,-1.0606601717798212,0,1.0606601717798212
6.339700000001486,4.087407761813043,12.605953488833743,-1.4502097345228495,1.3303551351117429,1.9679819764477056,-1.0606601717798212,0,1.0606601717798212
6.3497000000014845,4.072852631459227,12.61925704018486,-1.4608163362406466,1.3303551351117429,1.9758110116470475,-1.0606601717798212,0,1.0606601717798212
6.359700000001483,4.058191435088233,12.632560591535974,-1.4714229379584436,1.3303551351117429,1.9836658609424223,-1.0606601717798212,0,1.0606601717798212
6.369700000001482,4.043424172700061,12.64586414288709,-1.4820295396762406,1.3303551351117429,1.9915462188940414,-1.0606601717798212,0,1.0606601717798212
6.379700000001481,4.0285508442947116,12.659167694238207,-1.4926361413940377,1.3303551351117429,1.9994517838932413,-1.0606601717798212,0,1.0606601717798212
6.38970000000148,4.013571449872184,12.672471245589323,-1.5032427431118347,1.3303551351117429,2.0073822581253866,-1.0606601717798212,0,1.0606601717798212
6.399700000001479,3.9984859894324782,12.685774796940438,-1.5138493448296317,1.3303551351117429,2.015337347532489,-1.0606601717798212,0,1.0606601717798212
6.409700000001478,3.9832944629755946,12.699078348291554,-1.5244559465474288,1.3303551351117429,2.0233167617755754,-1.0606601717798212,0,1.0606601717798212
6.419700000001477,3.967996870501533,12.71238189964267,-1.5350625482652258,1.3303551351117429,2.031320214196844,-1.0606601717798212,0,1.0606601717798212
6.429700000001476,3.9525932120102936,12.725685450993787,-1.5456691499830228,1.3303551351117429,2.0393474217816405,-1.0606601717798212,0,1.0606601717798212
6.439700000001475,3.9370873164850964,12.738989002344901,-1.552245243048057,1.3303551351117429,2.0443360976325553,1.0606601717798212,0,1.0606601717798212
6.4497000000014735,3.9216178970632063,12.752292553696018,-1.54163864133026,1.3303551351117429,2.0362943023936384,1.0606601717798212,0,1.0606601717798212
6.459700000001472,3.906254543658495,12.765596105047134,-1.531032039612463,1.3303551351117429,2.028276088662015,1.0606601717798212,0,1.0606601717798212
6.469700000001471,3.890997256270961,12.77889965639825,-1.520425437894666,1.3303551351117429,2.020281737212751,1.0606601717798212,0,1.0606601717798212
6.47970000000147,3.8758460349006048,12.792203207749365,-1.509818836176869,1.3303551351117429,2.012311532440407,1.0606601717798212,0,1.0606601717798212
6.489700000001469,3.8608008795474262,12.805506759100481,-1.499212234459072,1.3303551351117429,2.0043657623971596,1.0606601717798212,0,1.0606601717798212
6.499700000001468,3.8458617902114263,12.818810310451598,-1.4886056327412749,1.3303551351117429,1.9964447188307606,1.0606601717798212,0,1.0606601717798212
6.509700000001467,3.8310287668926044,12.832113861802714,-1.4779990310234778,1.3303551351117429,1.988548697222304,1.0606601717798212,0,1.0606601717798212
6.519700000001466,3.81630180959096,12.845417413153829,-1.4673924293056808,1.3303551351117429,1.980677996823767,1.0606601717798212,0,1.0606601717798212
6.529700000001465,3.801680918306494,12.858720964504945,-1.4567858275878836,1.3303551351117429,1.9728329206952875,1.0606601717798212,0,1.0606601717798212
6.539700000001464,3.7871660930392057,12.872024515856062,-1.4461792258700865,1.3303551351117429,1.9650137757421413,1.0606601717798212,0,1.0606601717798212
6.5497000000014625,3.7727573337890954,12.885328067207178,-1.4355726241522895,1.3303551351117429,1.9572208727513802,1.0606601717798212,0,1.0606601717798212
6.559700000001461,3.7584546405561627,12.898631618558294,-1.4249660224344924,1.3303551351117429,1.9494545264280883,1.0606601717798212,0,1.0606601717798212
6.56970000000146,3.7442580133404086,12.911935169909409,-1.4143594207166954,1.3303551351117429,1.941715055431216,1.0606601717798212,0,1.0606601717798212
6.579700000001459,3.730167452141832,12.925238721260525,-1.4037528189988984,1.3303551351117429,1.934002782408944,1.0606601717798212,0,1.0606601717798212
6.589700000001458,3.716182956960434,12.938542272611642,-1.3931462172811013,1.3303551351117429,1.9263180340335355,1.0606601717798212,0,1.0606601717798212
6.599700000001457,3.7023045277962137,12.951845823962758,-1.3825396155633043,1.3303551351117429,1.9186611410356214,1.0606601717798212,0,1.0606601717798212
6.609700000001456,3.6885321646491707,12.965149375313873,-1.3719330138455073,1.3303551351117429,1.9110324382378758,1.0606601717798212,0,1.0606601717798212
6.619700000001455,3.674865867519306,12.978452926664989,-1.3613264121277102,1.3303551351117429,1.9034322645880226,1.0606601717798212,0,1.0606601717798212
6.629700000001454,3.6613056364066194,12.991756478016105,-1.3507198104099132,1.3303551351117429,1.8958609631911238,1.0606601717798212,0,1.0606601717798212
6.6397000000014526,3.6478514713111108,13.005060029367222,-1.3401132086921161,1.3303551351117429,1.8883188813410894,1.0606601717798212,0,1.0606601717798212
6.6497000000014514,3.63450337223278,13.018363580718336,-1.329506606974319,1.3303551351117429,1.8808063705513522,1.0606601717798212,0,1.0606601717798212
6.65970000000145,3.6212613391716277,13.031667132069453,-1.318900005256522,1.3303551351117429,1.8733237865846464,1.0606601717798212,0,1.0606601717798212
6.669700000001449,3.608125372127653,13.04497068342057,-1.308293403538725,1.3303551351117429,1.8658714894818251,1.0606601717798212,0,1.0606601717798212
6.679700000001448,3.595095471100856,13.058274234771686,-1.297686801820928,1.3303551351117429,1.8584498435896548,1.0606601717798212,0,1.0606601717798212
6.689700000001447,3.582171636091237,13.0715777861228,-1.287080200103131,1.3303551351117429,1.8510592175875138,1.0606601717798212,0,1.0606601717798212
6.699700000001446,3.569353867098796,13.084881337473917,-1.276473598385334,1.3303551351117429,1.843699984512932,1.0606601717798212,0,1.0606601717798212
6.709700000001445,3.556642164123533,13.098184888825033,-1.2658669966675369,1.3303551351117429,1.8363725217858913,1.0606601717798212,0,1.0606601717798212
6.719700000001444,3.5440365271654484,13.11148844017615,-1.2552603949497398,1.3303551351117429,1.829077211231817,1.0606601717798212,0,1.0606601717798212
6.729700000001443,3.531536956224541,13.124791991527266,-1.2446537932319428,1.3303551351117429,1.8218144391031836,1.0606601717798212,0,1.0606601717798212
6.7397000000014415,3.519143451300812,13.13809554287838,-1.2340471915141458,1.3303551351117429,1.8145845960996512,1.0606601717798212,0,1.0606601717798212
6.74970000000144,3.5068560123942607,13.151399094229497,-1.2234405897963487,1.3303551351117429,1.8073880773866526,1.0606601717798212,0,1.0606601717798212
6.759700000001439,3.4946746395048875,13.164702645580613,-1.2128339880785517,1.3303551351117429,1.800225282612348,1.0606601717798212,0,1.0606601717798212
6.769700000001438,3.4825993326326925,13.17800619693173,-1.2022273863607547,1.3303551351117429,1.793096615922855,1.0606601717798212,0,1.0606601717798212
6.779700000001437,3.4706300917776756,13.191309748282844,-1.1916207846429576,1.3303551351117429,1.7860024859756722,1.0606601717798212,0,1.0606601717798212
6.789700000001436,3.4587669169398363,13.20461329963396,-1.1810141829251606,1.3303551351117429,1.7789433059511954,1.0606601717798212,0,1.0606601717798212
6.799700000001435,3.4470098081191747,13.217916850985077,-1.1704075812073635,1.3303551351117429,1.771919493562237,1.0606601717798212,0,1.0606601717798212
6.809700000001434,3.435358765315691,13.231220402336193,-1.1598009794895665,1.3303551351117429,1.764931471061452,1.0606601717798212,0,1.0606601717798212
6.819700000001433,3.423813788529386,13.244523953687308,-1.1491943777717695,1.3303551351117429,1.757979665246566,1.0606601717798212,0,1.0606601717798212
6.829700000001432,3.4123748777602585,13.257827505038424,-1.1385877760539724,1.3303551351117429,1.7510645074633073,1.0606601717798212,0,1.0606601717798212
6.8397000000014305,3.401042033008309,13.27113105638954,-1.1279811743361754,1.3303551351117429,1.7441864336059378,1.0606601717798212,0,1.0606601717798212
6.849700000001429,3.389815254273537,13.284434607740657,-1.1173745726183784,1.3303551351117429,1.7373458841152751,1.0606601717798212,0,1.0606601717798212
6.859700000001428,3.378694541555944,13.297738159091772,-1.1067679709005813,1.3303551351117429,1.730543303974094,1.0606601717798212,0,1.0606601717798212
6.869700000001427,3.367679894855528,13.311041710442888,-1.0961613691827843,1.3303551351117429,1.7237791426998008,1.0606601717798212,0,1.0606601717798212
6.879700000001426,3.3567713141722906,13.324345261794004,-1.0855547674649872,1.3303551351117429,1.7170538543342622,1.0606601717798212,0,1.0606601717798212
6.889700000001425,3.345968799506231,13.33764881314512,-1.0749481657471902,1.3303551351117429,1.7103678974306762,1.0606601717798212,0,1.0606601717798212
6.899700000001424,3.335272350857349,13.350952364496237,-1.0643415640293932,1.3303551351117429,1.7037217350373617,1.0606601717798212,0,1.0606601717798212
6.909700000001423,3.3246819682256454,13.364255915847352,-1.0537349623115961,1.3303551351117429,1.6971158346783535,1.0606601717798212,0,1.0606601717798212
6.919700000001422,3.3141976516111193,13.377559467198468,-1.043128360593799,1.3303551351117429,1.6905506683306746,1.0606601717798212,0,1.0606601717798212
6.929700000001421,3.3038194010137714,13.390863018549584,-1.032521758876002,1.3303551351117429,1.6840267123981663,1.0606601717798212,0,1.0606601717798212
6.9397000000014195,3.2935472164336015,13.4041665699007,-1.021915157158205,1.3303551351117429,1.6775444476817485,1.0606601717798212,0,1.0606601717798212
6.949700000001418,3.2833810978706097,13.417470121251815,-1.011308555440408,1.3303551351117429,1.6711043593459831,1.0606601717798212,0,1.0606601717798212
6.959700000001417,3.273321045324796,13.430773672602932,-1.000701953722611,1.3303551351117429,1.6647069368818146,1.0606601717798212,0,1.0606601717798212
6.969700000001416,3.26336705879616,13.444077223954048,-0.9900953520048137,1.3303551351117429,1.6583526740653567,1.0606601717798212,0,1.0606601717798212
6.979700000001415,3.2535191382847017,13.457380775305165,-0.9794887502870167,1.3303551351117429,1.6520420689125943,1.0606601717798212,0,1.0606601717798212
6.989700000001414,3.2437772837904215,13.47068432665628,-0.9688821485692196,1.3303551351117429,1.645775623629871,1.0606601717798212,0,1.0606601717798212
6.999700000001413,3.2341414953133194,13.483987878007396,-0.9582755468514226,1.3303551351117429,1.6395538445600304,1.0606601717798212,0,1.0606601717798212
7.009700000001412,3.2246117728533954,13.497291429358512,-0.9476689451336255,1.3303551351117429,1.6333772421240789,1.0606601717798212,0,1.0606601717798212
7.019700000001411,3.215188116410649,13.510594980709628,-0.9370623434158285,1.3303551351117429,1.6272463307582377,1.0606601717798212,0,1.0606601717798212
7.02970000000141,3.205870525985081,13.523898532060745,-0.9264557416980315,1.3303551351117429,1.621161628846252,1.0606601717798212,0,1.0606601717798212
7.0397000000014085,3.1966590015766903,13.53720208341186,-0.9158491399802344,1.3303551351117429,1.615123658646829,1.0606601717798212,0,1.0606601717798212
7.049700000001407,3.187553543185478,13.550505629459673,-0.9052425382624374,1.330249069094565,1.6090452569479758,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.059700000001406,3.1785541508114434,13.56375508714203,-0.8946359365446404,1.319642467376768,1.5943116698630007,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.069700000001405,3.169660824454587,13.576898478807207,-0.8840293348268433,1.309035865658971,1.579583097660874,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.079700000001404,3.160873564114909,13.589935804455207,-0.8734227331090463,1.2984292639411739,1.5648596819429195,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.089700000001403,3.152192369792408,13.602867064086029,-0.8628161313912492,1.2878226622233768,1.5501415696397112,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.099700000001402,3.1436172414870858,13.61569225769967,-0.8522095296734522,1.2772160605055796,1.5354289132615808,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.109700000001401,3.135148179198941,13.628411385296136,-0.8416029279556551,1.2666094587877825,1.520721871163235,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.1197000000014,3.1267851829279745,13.641024446875424,-0.830996326237858,1.2560028570699855,1.5060206078234066,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.129700000001399,3.118528252674186,13.653531442437533,-0.8203897245200609,1.2453962553521885,1.4913252941405355,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.1397000000013975,3.1103773884375747,13.665932371982464,-0.8097831228022638,1.2347896536343914,1.4766361077455497,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.149700000001396,3.1023325902181424,13.678227235510217,-0.7991765210844668,1.2241830519165944,1.4619532333328922,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.159700000001395,3.0943938580158874,13.690416033020794,-0.7885699193666698,1.2135764501987973,1.4472768630110378,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.169700000001394,3.0865611918308105,13.702498764514191,-0.7779633176488727,1.2029698484810003,1.4326071966738272,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.179700000001393,3.0788345916629116,13.71447542999041,-0.7673567159310757,1.1923632467632033,1.4179444423940641,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.189700000001392,3.0712140575121905,13.726346029449452,-0.7567501142132786,1.1817566450454062,1.4032888168409183,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.199700000001391,3.063699589378648,13.738110562891316,-0.7461435124954816,1.1711500433276092,1.3886405457228144,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.20970000000139,3.0562911872622824,13.749769030316003,-0.7355369107776846,1.1605434416098122,1.3739998642576086,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.219700000001389,3.0489888511630956,13.76132143172351,-0.7249303090598875,1.1499368398920151,1.3593670176720112,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.229700000001388,3.0417925810810864,13.772767767113839,-0.7143237073420905,1.139330238174218,1.3447422617323623,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.2397000000013865,3.0347023770162553,13.784108036486993,-0.7037171056242935,1.1287236364564208,1.3301258633090476,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.249700000001385,3.0277182389686024,13.795342239842967,-0.6931105039064964,1.1181170347386238,1.3155181009770296,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.259700000001384,3.0208401669381266,13.806470377181762,-0.6825039021886994,1.1075104330208267,1.3009192656551678,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.269700000001383,3.01406816092483,13.81749244850338,-0.6718973004709023,1.0969038313030297,1.2863296612872424,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.279700000001382,3.0074022209287103,13.82840845380782,-0.6612906987531053,1.0862972295852327,1.2717496055678263,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.289700000001381,3.000842346949769,13.839218393095083,-0.6506840970353083,1.0756906278674356,1.2571794307164321,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.29970000000138,2.9943885389880056,13.849922266365168,-0.6400774953175111,1.0650840261496386,1.2426194843036473,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.309700000001379,2.9880407970434204,13.860520073618073,-0.6294708935997141,1.0544774244318416,1.228070130133305,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.319700000001378,2.981799121116013,13.871011814853802,-0.618864291881917,1.0438708227140445,1.2135317491850812,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.329700000001377,2.975663511205783,13.881397490072352,-0.60825769016412,1.0332642209962475,1.1990047406223099,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.3397000000013755,2.969633967312732,13.891677099273725,-0.597651088446323,1.0226576192784504,1.184489522870229,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.349700000001374,2.963710489436858,13.90185064245792,-0.5870444867285259,1.0120510175606534,1.169986534770342,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.359700000001373,2.9578930775781624,13.911918119624934,-0.5764378850107289,1.0014444158428564,1.1554962368171011,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.369700000001372,2.952181731736645,13.921879530774772,-0.5658312832929319,0.9908378141250593,1.141019112483683,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.379700000001371,2.9465764519123048,13.931734875907434,-0.5552246815751348,0.9802312124072623,1.1265556696442574,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.38970000000137,2.9410772381051435,13.941484155022916,-0.5446180798573377,0.9696246106894653,1.1121064421008406,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.399700000001369,2.9356840903151595,13.95112736812122,-0.5340114781395406,0.9590180089716682,1.0976719912235895,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.409700000001368,2.9303970085423536,13.960664515202348,-0.5234048764217436,0.9484114072538712,1.0832529077142277,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.419700000001367,2.925215992786726,13.970095596266296,-0.5127982747039466,0.9378048055360741,1.068849813503234,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.4297000000013655,2.920141043048276,13.979420611313067,-0.5021916729861495,0.9271982038182771,1.0544633637924397,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.439700000001364,2.915172159327004,13.988639560342659,-0.4915850712683525,0.9165916021004801,1.0400942492558238,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.449700000001363,2.9103093416229098,13.997752443355074,-0.48097846955055545,0.905985000382683,1.0257431984125485,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.459700000001362,2.905552589935994,14.00675926035031,-0.4703718678327584,0.895378398664886,1.0114109801876652,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.469700000001361,2.900901904266256,14.015660011328372,-0.4597652661149614,0.884771796947089,0.9970984066774663,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.47970000000136,2.8963572846136953,14.02445469628925,-0.44915866439716434,0.8741651952292919,0.9828063361381583,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.489700000001359,2.891918730978314,14.033143315232953,-0.4385520626793673,0.8635585935114949,0.9685356762184235,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.499700000001358,2.887586243360109,14.04172586815948,-0.42794546096157027,0.8529519917936979,0.9542873874585408,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.509700000001357,2.883359821759083,14.050202355068826,-0.41733885924377323,0.8423453900759008,0.9400624870810532,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.519700000001356,2.8792394661752345,14.058572775960995,-0.4067322575259762,0.8317387883581038,0.9258620531005597,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.5297000000013545,2.8752251766085646,14.066837130835985,-0.39612565580817916,0.8211321866403066,0.9116872287830686,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.539700000001353,2.871316953059072,14.0749954196938,-0.3855190540903821,0.8105255849225096,0.8975392274885367,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.549700000001352,2.8675147955267573,14.083047642534435,-0.37491245237258486,0.7999189832047126,0.8834193379337396,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.559700000001351,2.863818704011621,14.090993799357893,-0.3643058506547878,0.7893123814869155,0.8693289299165504,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.56970000000135,2.8602286785136624,14.09883389016417,-0.3536992489369908,0.7787057797691185,0.8552694605470385,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.579700000001349,2.856744719032882,14.106567914953272,-0.34309264721919375,0.7680991780513214,0.8412424810356344,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.589700000001348,2.8533668255692795,14.114195873725196,-0.3324860455013967,0.7574925763335244,0.8272496440939441,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.599700000001347,2.850094998122855,14.121717766479943,-0.3218794437835997,0.7468859746157274,0.8132927120097194,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.609700000001346,2.8469292366936085,14.129133593217508,-0.31127284206580264,0.7362793728979303,0.7993735654640398,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.619700000001345,2.8438695412815393,14.136443353937898,-0.3006662403480056,0.7256727711801333,0.7854942131659907,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.6297000000013435,2.840915911886649,14.14364704864111,-0.29005963863020856,0.7150661694623363,0.7716568023880991,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.639700000001342,2.838068348508936,14.150744677327145,-0.2794530369124115,0.7044595677445392,0.7578636304945585,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.649700000001341,2.8353268511484013,14.157736239995998,-0.2688464351946145,0.6938529660267422,0.7441171575638875,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.65970000000134,2.8326914198050446,14.164621736647677,-0.25823983347681745,0.6832463643089451,0.7304200202181799,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.669700000001339,2.830162054478865,14.171401167282177,-0.2476332317590204,0.6726397625911481,0.7167750467825263,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.679700000001338,2.8277387551698645,14.1780745318995,-0.23702663004122337,0.6620331608733511,0.703185273910553,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.689700000001337,2.8254215218780416,14.184641830499642,-0.22642002832342634,0.6514265591555539,0.6896539648252779,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.699700000001336,2.8232103546033964,14.191103063082608,-0.2158134266056293,0.6408199574377569,0.6761846293386089,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.709700000001335,2.8211052533459293,14.197458229648396,-0.20520682488783226,0.6302133557199598,0.6627810458276233,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.719700000001334,2.8191062181056403,14.203707330197007,-0.19460022317003522,0.6196067540021628,0.6494472853611171,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.7297000000013325,2.8172132488825294,14.209850364728437,-0.1839936214522382,0.6090001522843658,0.6361877381854276,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.739700000001331,2.815426345676596,14.21588733324269,-0.17338701973444115,0.5983935505665687,0.6230071427937693,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.74970000000133,2.8137455084878407,14.221818235739768,-0.1627804180166441,0.5877869488487717,0.6099106178175798,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.759700000001329,2.812170737316263,14.227643072219667,-0.15217381629884708,0.5771803471309747,0.5969036969907187,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.769700000001328,2.8107020321618643,14.233361842682386,-0.14156721458105004,0.5665737454131776,0.5839923674464875,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.779700000001327,2.8093393930246426,14.238974547127928,-0.130960612863253,0.5559671436953806,0.5711831116116082,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.789700000001326,2.8080828199045995,14.244481185556293,-0.12035401114545596,0.5453605419775835,0.558482952958176,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.799700000001325,2.806932312801734,14.24988175796748,-0.10974740942765893,0.5347539402597865,0.5458995058611517,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.809700000001324,2.8058878717160463,14.255176264361488,-0.09914080770986189,0.5241473385419895,0.5334410297811885,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.819700000001323,2.804949496647537,14.260364704738317,-0.08853420599206485,0.5135407368241924,0.5211164879454303,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.8297000000013215,2.804117187596205,14.265447079097969,-0.07792760427426781,0.5029341351063954,0.5089356106258873,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.83970000000132,2.8033909445620515,14.270423387440445,-0.06732100255647078,0.49232753338859836,0.496908963008024,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.849700000001319,2.802770767545076,14.275293629765741,-0.05671440083867374,0.4817209316708013,0.4850480174913352,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.859700000001318,2.8022566565452784,14.280057806073858,-0.0461077991208767,0.4711143299530042,0.4733652300569183,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.869700000001317,2.801848611562658,14.2847159163648,-0.035501197403079665,0.46050772823520714,0.46187412006022144,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.879700000001316,2.8015466325972165,14.289267960638563,-0.024894595685282628,0.4499011265174101,0.4505893524440722,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.889700000001315,2.801350719648953,14.293713938895147,-0.014287993967485368,0.43929452479961306,0.439526820900082,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.899700000001314,2.801260872717867,14.298053851134554,-0.003681392249688331,0.428687923081816,0.428703729917407,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.909600000001313,2.800017840304089,14.302564676295363,0.006151828996322991,0.43062802974260744,0.43067196913660405,1.0606601717798212,1.0606601717798212,1.4999999999999998
7.919600000001313,2.8001323916026415,14.306923989601378,0.016758430714121156,0.4412346314604056,0.44155276581627245,1.0606601717798212,1.0606601717798212,1.4999999999999998
7.929600000001313,2.8003530089183717,14.311389368924573,0.027365032431919303,0.45184123317820374,0.4526691341366229,1.0606601717798212,1.0606601717798212,1.4999999999999998
7.939600000001313,2.8006796922512796,14.315960814264944,0.037971634149717624,0.46244783489600205,0.46400414330046663,1.0606601717798212,1.0606601717798212,1.4999999999999998
7.949600000001313,2.801112441601366,14.320638325622493,0.04857823586751614,0.4730544366138006,0.47554215901431945,1.0606601717798212,1.0606601717798212,1.4999999999999998
7.959600000001314,2.80165125696863,14.325421902997219,0.059184837585314655,0.4836610383315991,0.4872687605418602,1.0606601717798212,1.0606601717798212,1.4999999999999998
7.969600000001314,2.8022961383530722,14.330311546389124,0.06979143930311317,0.4942676400493976,0.49917065719050535,1.0606601717798212,1.0606601717798212,1.4999999999999998
7.979600000001314,2.8030470857546925,14.335307255798208,0.08039804102091169,0.5048742417671961,0.5112356061543458,1.0606601717798212,1.0606601717798212,1.4999999999999998
7.989600000001315,2.8039040991734905,14.34040903122447,0.0910046427387102,0.5154808434849947,0.5234523330734154,1.0606601717798212,1.0606601717798212,1.4999999999999998
7.9996000000013145,2.8048671786094665,14.345616872667907,0.10161124445650872,0.5260874452027932,0.5358104562249624,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.009600000001315,2.8059363240626207,14.350930780128525,0.11221784617430723,0.5366940469205916,0.5483004149186855,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.019600000001315,2.807111535532953,14.356350753606321,0.12282444789210575,0.5473006486383902,0.5609134024071838,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.029600000001315,2.808392813020463,14.361876793101294,0.13343104960990415,0.5579072503561886,0.5736413034292454,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.039600000001315,2.809780156525151,14.367508898613444,0.1440376513277012,0.5685138520739856,0.5864766363632928,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.049600000001313,2.8112735660470167,14.373247070142773,0.15464425304549823,0.5791204537917827,0.5994124998696644,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.059600000001312,2.8128730415860606,14.37909130768928,0.1652508547632953,0.5897270555095797,0.6124425238338685,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.06960000000131,2.814578583142282,14.38504161125296,0.17585745648109233,0.6003336572273767,0.6255608243808085,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.07960000000131,2.816390190715682,14.391097980833823,0.18646405819888937,0.6109402589451738,0.6387619627059792,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.089600000001308,2.81830786430626,14.397260416431864,0.1970706599166864,0.6215468606629708,0.652040907459028,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.099600000001308,2.820331603914015,14.403528918047082,0.20767726163448347,0.6321534623807679,0.6653930004140339,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.109600000001306,2.8224614095389486,14.409903485679479,0.2182838633522805,0.6427600640985649,0.6788139251665277,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.119600000001306,2.8246972811810602,14.416384119329052,0.22889046507007754,0.6533666658163619,0.6922996786074553,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.129600000001304,2.82703921884035,14.422970818995804,0.23949706678787458,0.663973267534159,0.7058465449373422,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.139600000001304,2.8294872225168173,14.429663584679734,0.2501036685056716,0.674579869251956,0.7194510719986321,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.149600000001302,2.8320412922104627,14.436462416380841,0.26071027022346865,0.685186470969753,0.7331100497196709,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.159600000001301,2.834701427921286,14.443367314099127,0.2713168719412657,0.6957930726875501,0.7468204904794562,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.1696000000013,2.8374676296492876,14.45037827783459,0.28192347365906273,0.7063996744053471,0.7605796112176375,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.1796000000013,2.840339897394467,14.457495307587232,0.29253007537685977,0.7170062761231442,0.7743848171290354,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.189600000001297,2.843318231156824,14.464718403357052,0.3031366770946568,0.7276128778409412,0.7882336867959696,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.199600000001297,2.846402630936359,14.472047565144049,0.31374327881245384,0.7382194795587382,0.8021239586248272,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.209600000001295,2.8495930967330723,14.479482792948225,0.32434988053025093,0.7488260812765354,0.8160535184655234,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.219600000001295,2.8528896285469636,14.48702408676958,0.33495648224804797,0.7594326829943324,0.8300203883037797,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.229600000001293,2.8562922263780326,14.49467144660811,0.345563083965845,0.7700392847121295,0.8440227159265049,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.239600000001293,2.8598008902262797,14.50242487246382,0.35616968568364205,0.7806458864299265,0.8580587654700289,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.24960000000129,2.8634156200917045,14.510284364336707,0.3667762874014391,0.7912524881477235,0.8721269087695589,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.25960000000129,2.867136415974308,14.518249922226774,0.3773828891192361,0.8018590898655206,0.8862256174360695,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.269600000001288,2.8709632778740883,14.526321546134016,0.38798949083703316,0.8124656915833176,0.9003534555939344,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.279600000001288,2.8748962057910474,14.534499236058437,0.3985960925548302,0.8230722933011146,0.9145090732190331,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.289600000001286,2.878935199725184,14.542782992000037,0.40920269427262723,0.8336788950189118,0.9286912000228768,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.299600000001286,2.883080259676499,14.551172813958813,0.4198092959904243,0.8442854967367088,0.9428986398335332,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.309600000001284,2.887331385644992,14.559668701934768,0.43041589770822136,0.8548920984545059,0.9571302654288614,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.319600000001284,2.8916885776306627,14.568270655927902,0.4410224994260184,0.8654987001723029,0.9713850137818261,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.329600000001282,2.8961518356335114,14.576978675938213,0.45162910114381544,0.8761053018900999,0.9856618816814993,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.339600000001282,2.900721159653538,14.585792761965703,0.4622357028616125,0.886711903607897,0.9999599216968195,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.34960000000128,2.9053965496907423,14.594712914010369,0.4728423045794095,0.897318505325694,1.014278238453288,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.35960000000128,2.910178005745125,14.603739132072214,0.48344890629720655,0.907925107043491,1.0286159851955927,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.369600000001277,2.9150655278166857,14.612871416151238,0.4940555080150036,0.9185317087612881,1.0429723606116774,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.379600000001277,2.920059115905424,14.622109766247437,0.5046621097328007,0.9291383104790851,1.0573466058960468,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.389600000001275,2.9251587700113406,14.631454182360816,0.5152687114505977,0.9397449121968822,1.0717380020321594,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.399600000001275,2.930364490134435,14.640904664491373,0.5258753131683948,0.9503515139146792,1.0861458672756068,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.409600000001273,2.935676276274707,14.650461212639108,0.5364819148861918,0.9609581156324762,1.1005695548214456,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.419600000001273,2.9410941284321575,14.660123826804021,0.5470885166039888,0.9715647173502733,1.1150084506405633,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.42960000000127,2.946618046606786,14.66989250698611,0.5576951183217859,0.9821713190680703,1.1294619714713126,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.43960000000127,2.952248030798592,14.67976725318538,0.5683017200395829,0.9927779207858674,1.1439295629538815,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.449600000001269,2.9579840810075764,14.689748065401826,0.5789083217573799,1.0033845225036644,1.1584106978959805,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.459600000001268,2.9638261972337383,14.699834943635452,0.589514923475177,1.0139911242214614,1.1729048746594273,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.469600000001266,2.9697743794770783,14.710027887886254,0.600121525192974,1.0245977259392585,1.187411615658126,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.479600000001266,2.9758286277375965,14.720326898154234,0.610728126910771,1.0352043276570555,1.201930465958757,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.489600000001264,2.9819889420152923,14.730731974439392,0.6213347286285681,1.0458109293748525,1.2164609919762448,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.499600000001264,2.9882553223101667,14.741243116741728,0.6319413303463651,1.0564175310926496,1.2310027802567396,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.509600000001262,2.9946277686222182,14.751860325061243,0.6425479320641623,1.0670241328104466,1.245555436341481,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.519600000001262,3.0011062809514484,14.762583599397935,0.6531545337819593,1.0776307345282437,1.2601185837054427,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.52960000000126,3.007690859297856,14.773412939751806,0.6637611354997563,1.0882373362460407,1.2746918627651955,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.53960000000126,3.014381503661442,14.784348346122854,0.6743677372175534,1.0988439379638377,1.289274929950861,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.549600000001258,3.0211782140422057,14.79538981851108,0.6849743389353504,1.1094505396816348,1.303867456837462,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.559600000001257,3.0280809904401473,14.806537356916484,0.6955809406531475,1.1200571413994318,1.3184691293313562,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.569600000001255,3.035089832855267,14.817790961339067,0.7061875423709445,1.1306637431172288,1.3330796469077821,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.579600000001255,3.0422047412875646,14.829150631778825,0.7167941440887415,1.1412703448350259,1.3476987218958734,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.589600000001253,3.0494257157370406,14.840616368235763,0.7274007458065386,1.1518769465528231,1.3623260788077736,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.599600000001253,3.056752756203694,14.85218817070988,0.7380073475243356,1.1624835482706202,1.3769614537087655,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.609600000001251,3.0641858626875256,14.863866039201174,0.7486139492421326,1.1730901499884172,1.3916045936255563,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.61960000000125,3.071725035188535,14.875649973709645,0.7592205509599297,1.1836967517062142,1.4062552559900858,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.629600000001249,3.0793702737067226,14.887539974235295,0.7698271526777267,1.1943033534240113,1.4209132081164333,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.639600000001249,3.0871215782420878,14.899536040778123,0.7804337543955238,1.2049099551418083,1.4355782267085717,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.649600000001247,3.094978948794631,14.91163817333813,0.7910403561133208,1.2155165568596054,1.4502500973969006,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.659600000001246,3.1029423853643525,14.923846371915314,0.8016469578311178,1.2261231585774024,1.464928614301636,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.669600000001244,3.1110118879512516,14.936160636509674,0.8122535595489149,1.2367297602951994,1.479613579621282,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.679600000001244,3.119187456555329,14.948580967121213,0.822860161266712,1.2473363620129965,1.4943048032445376,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.689600000001242,3.127469091176584,14.96110736374993,0.8334667629845091,1.2579429637307935,1.509002102384118,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.699600000001242,3.1358567918150175,14.973739826395827,0.8440733647023061,1.2685495654485905,1.5237053012310748,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.70960000000124,3.144350558470628,14.9864783550589,0.8546799664201031,1.2791561671663876,1.5384142306283026,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.71960000000124,3.1529503911434174,14.999322949739152,0.8652865681379002,1.2897627688841846,1.5531287277620176,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.729600000001238,3.1616562898333846,15.012273610436582,0.8758931698556972,1.3003693706019817,1.567848635870075,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.739600000001237,3.1704682545405296,15.025330337151189,0.8864997715734942,1.3109759723197787,1.582573803966073,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.749600000001236,3.1793862852648527,15.038493129882974,0.8971063732912913,1.3215825740375757,1.5973040865782688,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.759600000001235,3.1884103820063534,15.051761988631938,0.9077129750090883,1.3321891757553728,1.6120393435023939,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.769600000001233,3.1975405447650322,15.06513691339808,0.9183195767268854,1.3427957774731698,1.626779439567522,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.779600000001233,3.206776773540889,15.078617904181396,0.9289261784446824,1.3534023791909668,1.6415242444142004,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.789600000001231,3.216119068333924,15.092204960981894,0.9395327801624794,1.3640089809087639,1.656273632284111,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.79960000000123,3.2255674291441365,15.10589808379957,0.9501393818802765,1.374615582626561,1.6710274818205695,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.809600000001229,3.2351218559715273,15.119697272634422,0.9607459835980735,1.385222184344358,1.6857856758792276,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.819600000001229,3.244782348816096,15.133602527486454,0.9713525853158705,1.395828786062155,1.7005481013483785,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.829600000001227,3.2545489076778424,15.147613848355663,0.9819591870336676,1.406435387779952,1.7153146489783049,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.839600000001226,3.264421532556767,15.16173123524205,0.9925657887514646,1.417041989497749,1.730085213219151,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.849600000001224,3.2744002234528695,15.175954688145616,1.0031723904692618,1.4276485912155463,1.7448596920668282,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.859600000001224,3.28448498036615,15.190284207066359,1.0137789921870588,1.4382551929333434,1.7596379869164955,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.869600000001222,3.2946758032966086,15.20471979200428,1.0243855939048558,1.4488617946511404,1.774420002423194,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.879600000001222,3.304972692244245,15.219261442959379,1.0349921956226529,1.4594683963689374,1.7892056463692254,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.88960000000122,3.315375647209059,15.233909159931653,1.04559879734045,1.4700749980867345,1.8039948295379085,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.89960000000122,3.3258846681910517,15.248662942921108,1.056205399058247,1.4806815998045315,1.8187874655933545,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.90960000000122,3.3364997551902222,15.263522791927741,1.066812000776044,1.4912882015223285,1.8335834709659353,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.919600000001218,3.3472209082065705,15.278488706951553,1.077418602493841,1.5018948032401256,1.8483827647431355,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.929600000001216,3.3580481272400964,15.29356068799254,1.0880252042116383,1.5125014049579226,1.8631852685654926,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.939600000001215,3.368981412290801,15.308738735050708,1.0986318059294353,1.5231080066757197,1.8779909065273603,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.949600000001215,3.380020763358683,15.324022848126052,1.1092384076472324,1.5337146083935167,1.8927996050822302,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.959600000001213,3.3911661804437427,15.339413027218574,1.1198450093650294,1.5443212101113137,1.9076112929523759,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.969600000001211,3.402417663545981,15.354909272328275,1.1304516110828264,1.5549278118291108,1.9224259010425926,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.979600000001211,3.4137752126653966,15.370511583455153,1.1410582128006235,1.5655344135469078,1.9372433623578154,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.98960000000121,3.4252388278019907,15.386219960599208,1.1516648145184205,1.5761410152647048,1.9520636119244175,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.999600000001209,3.436808508955763,15.402034403760442,1.1622714162362175,1.5867476169825019,1.966886586715002,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.009600000001207,3.4484842561267124,15.417954912938855,1.1728780179540146,1.5973542187002991,1.981712225576504,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.019600000001207,3.4602660693148404,15.433981488134446,1.1834846196718116,1.6079608204180962,1.9965404691614366,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.029600000001206,3.4721539485201465,15.450114129347215,1.1940912213896087,1.6185674221358932,2.0113712598621265,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.039600000001204,3.4841478937426302,15.46635283657716,1.2046978231074057,1.6291740238536903,2.026204541747784,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.049600000001202,3.4962479049822917,15.482697609824285,1.2153044248252027,1.6397806255714873,2.041040260504269,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.059600000001202,3.508453982239131,15.499148449088587,1.2259110265429998,1.6503872272892843,2.055878363376424,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.069600000001202,3.5207661255131493,15.515705354370068,1.2365176282607968,1.6609938290070814,2.0707187991128375,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.0796000000012,3.5331843348043446,15.532368325668726,1.2471242299785938,1.6716004307248784,2.0855615179129336,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.089600000001198,3.545708610112718,15.54913736298456,1.2577308316963909,1.6822070324426754,2.100406471376264,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.099600000001198,3.5583389514382695,15.566012466317574,1.268337433414188,1.6928136341604725,2.1152536124539005,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.109600000001198,3.571075358780999,15.582993635667766,1.278944035131985,1.7034202358782695,2.130102895401831,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.119600000001196,3.5839178321409064,15.600080871035136,1.289550636849782,1.7140268375960666,2.144954275736257,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.129600000001194,3.596866371517992,15.617273642089597,1.300157238567579,1.7235727791420838,2.158960854207236,1.0606601717798212,0,1.0606601717798212
9.139600000001193,3.6099209769122553,15.634509369881016,1.310763840285376,1.7235727791420838,2.1653648584012886,1.0606601717798212,0,1.0606601717798212
9.149600000001193,3.6230816483236965,15.651745097672435,1.321370442003173,1.7235727791420838,2.1718017796288933,1.0606601717798212,0,1.0606601717798212
9.159600000001191,3.636348385752316,15.668980825463853,1.3319770437209701,1.7235727791420838,2.1782713260746975,1.0606601717798212,0,1.0606601717798212
9.16960000000119,3.649721189198113,15.686216553255273,1.3425836454387672,1.7235727791420838,2.1847732079095112,1.0606601717798212,0,1.0606601717798212
9.179600000001189,3.663200058661088,15.703452281046692,1.3531902471565642,1.7235727791420838,2.1913071373039448,1.0606601717798212,0,1.0606601717798212
9.189600000001189,3.6767849941412414,15.72068800883811,1.3637968488743613,1.7235727791420838,2.1978728284409916,1.0606601717798212,0,1.0606601717798212
9.199600000001187,3.6904759956385726,15.73792373662953,1.3744034505921583,1.7235727791420838,2.2044699975275686,1.0606601717798212,0,1.0606601717798212
9.209600000001185,3.7042730631530816,15.755159464420949,1.3850100523099553,1.7235727791420838,2.2110983628050542,1.0606601717798212,0,1.0606601717798212
9.219600000001185,3.7181761966847686,15.772395192212368,1.3956166540277524,1.7235727791420838,2.2177576445588425,1.0606601717798212,0,1.0606601717798212
9.229600000001184,3.7321853962336338,15.789630920003786,1.4062232557455494,1.7235727791420838,2.2244475651269418,1.0606601717798212,0,1.0606601717798212
9.239600000001182,3.7463006617996766,15.806866647795205,1.4168298574633464,1.7235727791420838,2.231167848907646,1.0606601717798212,0,1.0606601717798212
9.24960000000118,3.7605219933828975,15.824102375586625,1.4274364591811435,1.7235727791420838,2.237918222366306,1.0606601717798212,0,1.0606601717798212
9.25960000000118,3.774849390983296,15.841338103378042,1.4380430608989405,1.7235727791420838,2.2446984140412183,1.0606601717798212,0,1.0606601717798212
9.26960000000118,3.7892828546008728,15.858573831169462,1.4486496626167378,1.7235727791420838,2.2515081545486693,1.0606601717798212,0,1.0606601717798212
9.279600000001178,3.8038223842356276,15.875809558960881,1.4592562643345348,1.7235727791420838,2.2583471765871495,1.0606601717798212,0,1.0606601717798212
9.289600000001176,3.8184679798875605,15.893045286752299,1.4698628660523319,1.7235727791420838,2.2652152149407665,1.0606601717798212,0,1.0606601717798212
9.299600000001176,3.833219641556671,15.910281014543719,1.4804694677701289,1.7235727791420838,2.2721120064818847,1.0606601717798212,0,1.0606601717798212
9.309600000001176,3.8480773692429597,15.927516742335138,1.491076069487926,1.7235727791420838,2.279037290173008,1.0606601717798212,0,1.0606601717798212
9.319600000001174,3.863041162946426,15.944752470126557,1.501682671205723,1.7235727791420838,2.285990807067938,1.0606601717798212,0,1.0606601717798212
9.329600000001172,3.8781110226670705,15.961988197917975,1.51228927292352,1.7235727791420838,2.2929723003122207,1.0606601717798212,0,1.0606601717798212
9.339600000001171,3.8932869484048935,15.979223925709395,1.522895874641317,1.7235727791420838,2.299981515142917,1.0606601717798212,0,1.0606601717798212
9.349600000001171,3.9085689401598938,15.996459653500814,1.533502476359114,1.7235727791420838,2.307018198887712,1.0606601717798212,0,1.0606601717798212
9.35960000000117,3.9239569979320725,16.013695381292234,1.5441090780769111,1.7235727791420838,2.3140821009633807,1.0606601717798212,0,1.0606601717798212
9.369600000001167,3.9394511217214285,16.030931109083653,1.5547156797947081,1.7235727791420838,2.3211729728736477,1.0606601717798212,0,1.0606601717798212
9.379600000001167,3.955051311527963,16.04816683687507,1.5653222815125052,1.7235727791420838,2.328290568206443,1.0606601717798212,0,1.0606601717798212
9.389600000001167,3.9707575673516753,16.06540256466649,1.5759288832303022,1.7235727791420838,2.3354346426305903,1.0606601717798212,0,1.0606601717798212
9.399600000001165,3.9865698891925656,16.082636171137565,1.5865354849480993,1.7214514587985243,2.34104463220996,1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.409600000001163,4.002488277050634,16.09979765271696,1.5971420866658963,1.7108448570807273,2.3404813543369807,1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.419600000001163,4.01851273092588,16.116853068279177,1.6077486883836933,1.7002382553629303,2.3400140961111893,1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.429600000001162,4.034643250818304,16.133802417824214,1.6183552901014904,1.6896316536451332,2.3396429150618405,1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.43960000000116,4.050879836727907,16.150645701352076,1.6289618918192874,1.6790250519273362,2.3393678569218364,1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.449600000001158,4.067222488654687,16.167382918862756,1.6395684935370844,1.6684184502095392,2.339188955599582,1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.459600000001158,4.083671206598645,16.184014070356262,1.6501750952548815,1.6578118484917421,2.3391062331580974,1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.469600000001158,4.100176945633438,16.200539155832587,1.6463567186364745,1.647205246773945,2.328900077289507,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.479600000001156,4.116587479811211,16.216958175291737,1.6357501169186774,1.636598645056148,2.3139000777905445,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.489600000001154,4.132891947971808,16.23327112873371,1.6251435152008804,1.625992043338351,2.2989000782981197,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.499600000001154,4.149090350115225,16.249478016158502,1.6145369134830834,1.615385441620554,2.283900078812362,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.509600000001154,4.165182686241465,16.265578837566117,1.6039303117652863,1.604778839902757,2.268900079333404,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.519600000001152,4.181168956350527,16.28157359295655,1.5933237100474893,1.59417223818496,2.2539000798613813,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.52960000000115,4.197049160442412,16.29746228232981,1.5827171083296923,1.5835656364671629,2.2389000803964327,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.53960000000115,4.212823298517118,16.31324490568589,1.5721105066118952,1.5729590347493658,2.2239000809387024,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.54960000000115,4.2284913705746465,16.328921463024795,1.5615039048940982,1.5623524330315688,2.2089000814883364,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.559600000001147,4.244053376614996,16.34449195434652,1.5508973031763011,1.5517458313137718,2.193900082045486,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.569600000001145,4.259509316638169,16.359956379651067,1.540290701458504,1.5411392295959747,2.1789000826103075,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.579600000001145,4.274859190644163,16.37531473893844,1.529684099740707,1.5305326278781777,2.163900083182959,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.589600000001145,4.290102998632979,16.390567032208626,1.51907749802291,1.5199260261603806,2.148900083763605,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.599600000001143,4.305240740604618,16.40571325946164,1.508470896305113,1.5093194244425836,2.133900084352415,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.60960000000114,4.320272416559078,16.420753420697476,1.497864294587316,1.4987128227247866,2.1189000849495607,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.61960000000114,4.335198026496361,16.435687515916133,1.487257692869519,1.4881062210069895,2.1039000855552215,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.62960000000114,4.350017570416465,16.450515545117614,1.4766510911517219,1.4774996192891925,2.08890008616958,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.639600000001138,4.364731048319392,16.465237508301914,1.4660444894339248,1.4668930175713955,2.073900086792826,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.649600000001136,4.37933846020514,16.479853405469036,1.4554378877161278,1.4562864158535984,2.0589000874251533,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.659600000001136,4.393839806073712,16.49436323661898,1.4448312859983308,1.4456798141358014,2.0439000880667613,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.669600000001136,4.408235085925105,16.50876700175175,1.4342246842805335,1.4350732124180041,2.0289000887178563,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.679600000001134,4.422524299759318,16.523064700867337,1.4236180825627365,1.424466610700207,2.0139000893786507,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.689600000001132,4.436707447576355,16.53725633396575,1.4130114808449394,1.41386000898241,1.9989000900493625,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.699600000001132,4.450784529376214,16.551341901046985,1.4024048791271424,1.403253407264613,1.9839000907302164,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.709600000001132,4.464755545158895,16.565321402111042,1.3917982774093454,1.392646805546816,1.9689000914214443,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.71960000000113,4.478620494924398,16.579194837157914,1.3811916756915483,1.382040203829019,1.9539000921232854,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.729600000001128,4.492379378672723,16.592962206187615,1.3705850739737513,1.371433602111222,1.9389000928359859,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.739600000001127,4.506032196403869,16.606623509200137,1.3599784722559543,1.3608270003934249,1.9239000935597996,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.749600000001127,4.519578948117839,16.62017874619548,1.3493718705381572,1.3502203986756278,1.9089000942949887,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.759600000001125,4.53301963381463,16.633627917173648,1.3387652688203602,1.3396137969578308,1.8939000950418232,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.769600000001123,4.546354253494243,16.646971022134636,1.3281586671025631,1.3290071952400337,1.8789000958005826,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.779600000001123,4.559582807156678,16.660208061078446,1.317552065384766,1.3184005935222367,1.8639000965715542,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.789600000001123,4.572705294801936,16.673339034005075,1.306945463666969,1.3077939918044397,1.8489000973550356,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.79960000000112,4.585721716430015,16.686363940914532,1.296338861949172,1.2971873900866426,1.8339000981513334,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.809600000001119,4.598632072040916,16.699282781806808,1.285732260231375,1.2865807883688456,1.8189000989607649,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.819600000001119,4.61143636163464,16.712095556681906,1.275125658513578,1.2759741866510486,1.8039000997836578,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.829600000001118,4.624134585211185,16.724802265539825,1.264519056795781,1.2653675849332515,1.7889001006203507,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.839600000001116,4.636726742770552,16.73740290838057,1.2539124550779839,1.2547609832154545,1.7739001014711937,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.849600000001114,4.649212834312742,16.749897485204134,1.2433058533601868,1.2441543814976574,1.7589001023365485,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.859600000001114,4.661592859837754,16.76228599601052,1.2326992516423898,1.2335477797798604,1.74390010321679,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.869600000001114,4.673866819345587,16.774568440799726,1.2220926499245928,1.2229411780620634,1.7289001041123055,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.879600000001112,4.686034712836243,16.78674481957176,1.2114860482067957,1.2123345763442663,1.7139001050234959,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.88960000000111,4.69809654030972,16.79881513232661,1.2008794464889987,1.2017279746264693,1.6989001059507765,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.89950000000111,4.710480140684202,16.80944690209934,1.2092277434944847,1.1916207846429396,1.697701926143049,1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.909500000001112,4.722625451127735,16.82131007693718,1.2198343452122828,1.1810141829251415,1.697878184685173,1.0606601717798212,-1.0606601717798212,1.4999999999999998
9.919500000001111,4.7348768275884465,16.833079918983206,1.230440946930081,1.1756048160490644,1.7017730775282434,1.0606601717798212,0,1.0606601717798212
9.929500000001111,4.747234270066337,16.844835967143695,1.2410475486478794,1.1756048160490644,1.7094577214785585,1.0606601717798212,0,1.0606601717798212
9.939500000001111,4.759697778561405,16.856592015304187,1.251654150365678,1.1756048160490644,1.7171734902581572,1.0606601717798212,0,1.0606601717798212
9.94950000000111,4.772267353073651,16.868348063464676,1.2622607520834763,1.1756048160490644,1.7249199661920833,1.0606601717798212,0,1.0606601717798212
9.959500000001112,4.7849429936030745,16.88010411162517,1.272867353801275,1.1756048160490644,1.7326967374271858,1.0606601717798212,0,1.0606601717798212
9.969500000001112,4.7977247001496774,16.89186015978566,1.2834739555190735,1.1756048160490644,1.7405033978747444,1.0606601717798212,0,1.0606601717798212
9.979500000001112,4.810612472713458,16.90361620794615,1.2940805572368719,1.1756048160490644,1.7483395471521679,1.0606601717798212,0,1.0606601717798212
9.989500000001113,4.823606311294416,16.915372256106643,1.3046871589546705,1.1756048160490644,1.7562047905238625,1.0606601717798212,0,1.0606601717798212
9.999500000001113,4.836706215892551,16.927128304267132,1.315293760672469,1.1756048160490644,1.7640987388413611,1.0606601717798212,0,1.0606601717798212
10.009500000001113,4.849912186507866,16.938884352427625,1.3259003623902674,1.1756048160490644,1.7720210084827992,1.0606601717798212,0,1.0606601717798212
10.019500000001113,4.8632242231403575,16.950640400588114,1.3365069641080654,1.1756048160490644,1.7799712212918253,1.0606601717798212,0,1.0606601717798212
10.029500000001113,4.8766423257900255,16.962396448748603,1.3471135658258624,1.1756048160490644,1.7879490045160193,1.0606601717798212,0,1.0606601717798212
10.03950000000111,4.890166494456872,16.974152496909092,1.3577201675436594,1.1756048160490644,1.7959539907449014,1.0606601717798212,0,1.0606601717798212
10.04950000000111,4.903796729140895,16.98590854506958,1.3683267692614565,1.1756048160490644,1.8039858178475932,1.0606601717798212,0,1.0606601717798212
10.059500000001108,4.917533029842097,16.997664593230073,1.3789333709792535,1.1756048160490644,1.81204412891021,1.0606601717798212,0,1.0606601717798212
10.069500000001108,4.931375396560478,17.009420641390562,1.3895399726970505,1.1756048160490644,1.8201285721730416,1.0606601717798212,0,1.0606601717798212
10.079500000001106,4.9453238292960355,17.02117668955105,1.4001465744148478,1.1756048160490644,1.8282388009675836,1.0606601717798212,0,1.0606601717798212
10.089500000001106,4.959378328048771,17.03293273771154,1.4107531761326448,1.1756048160490644,1.836374473653481,1.0606601717798212,0,1.0606601717798212
10.099500000001104,4.973538892818685,17.04468878587203,1.4213597778504419,1.1756048160490644,1.8445352535554347,1.0606601717798212,0,1.0606601717798212
10.109500000001104,4.987805523605777,17.05644483403252,1.431966379568239,1.1756048160490644,1.8527208089001224,1.0606601717798212,0,1.0606601717798212
10.119500000001102,5.0021782204100464,17.068200882193008,1.442572981286036,1.1756048160490644,1.8609308127531867,1.0606601717798212,0,1.0606601717798212
10.129500000001102,5.016656983231495,17.079956930353497,1.453179583003833,1.1756048160490644,1.8691649429563322,1.0606601717798212,0,1.0606601717798212
10.1395000000011,5.03124181207012,17.091712978513986,1.46378618472163,1.1756048160490644,1.8774228820645764,1.0606601717798212,0,1.0606601717798212
10.1495000000011,5.045932706925924,17.103469026674475,1.474392786439427,1.1756048160490644,1.8857043172836967,1.0606601717798212,0,1.0606601717798212
10.159500000001097,5.060729667798905,17.115225074834964,1.484999388157224,1.1756048160490644,1.8940089404079075,1.0606601717798212,0,1.0606601717798212
10.169500000001097,5.075632694689065,17.126981122995456,1.4956059898750211,1.1756048160490644,1.9023364477578082,1.0606601717798212,0,1.0606601717798212
10.179500000001095,5.090641787596403,17.138737171155945,1.5062125915928182,1.1756048160490644,1.910686540118632,1.0606601717798212,0,1.0606601717798212
10.189500000001095,5.105756946520918,17.150493219316434,1.5168191933106152,1.1756048160490644,1.9190589226788268,1.0606601717798212,0,1.0606601717798212
10.199500000001093,5.120978171462611,17.162249267476923,1.5274257950284122,1.1756048160490644,1.9274533049690028,1.0606601717798212,0,1.0606601717798212
10.209500000001093,5.1363054624214834,17.174005315637412,1.5380323967462093,1.1756048160490644,1.9358694008012638,1.0606601717798212,0,1.0606601717798212
10.21950000000109,5.151738819397533,17.1857613637979,1.5486389984640063,1.1756048160490644,1.9443069282089582,1.0606601717798212,0,1.0606601717798212
10.22950000000109,5.1672782423907595,17.19751741195839,1.5592456001818034,1.1756048160490644,1.9527656093868682,1.0606601717798212,0,1.0606601717798212
10.239500000001089,5.182923731401165,17.20927346011888,1.5698522018996004,1.1756048160490644,1.961245170631856,1.0606601717798212,0,1.0606601717798212
10.249500000001088,5.198675286428748,17.22102950827937,1.5804588036173974,1.1756048160490644,1.9697453422839943,1.0606601717798212,0,1.0606601717798212
10.259500000001086,5.21453290747351,17.232785556439858,1.5910654053351945,1.1756048160490644,1.9782658586681927,1.0606601717798212,0,1.0606601717798212
10.269500000001086,5.230496594535449,17.244541604600347,1.6016720070529915,1.1756048160490644,1.9868064580363414,1.0606601717798212,0,1.0606601717798212
10.279500000001084,5.246566347614566,17.25629765276084,1.6122786087707885,1.1756048160490644,1.9953668825099868,1.0606601717798212,0,1.0606601717798212
10.289500000001084,5.262742166710861,17.268053700921328,1.6228852104885856,1.1756048160490644,2.0039468780235508,1.0606601717798212,0,1.0606601717798212
10.299500000001082,5.279024051824334,17.279809749081817,1.6334918122063826,1.1756048160490644,2.012546194268108,1.0606601717798212,0,1.0606601717798212
10.309500000001082,5.295412002954985,17.291565797242306,1.6440984139241797,1.1756048160490644,2.0211645846357387,1.0606601717798212,0,1.0606601717798212
10.31950000000108,5.311906020102814,17.303321845402795,1.6547050156419767,1.1756048160490644,2.029801806164451,1.0606601717798212,0,1.0606601717798212
10.32950000000108,5.328506103267821,17.315077893563284,1.6653116173597737,1.1756048160490644,2.0384576194837067,1.0606601717798212,0,1.0606601717798212
10.339500000001077,5.345212252450006,17.326833941723773,1.6759182190775708,1.1756048160490644,2.047131788760531,1.0606601717798212,0,1.0606601717798212
10.349500000001077,5.362024467649369,17.338589989884262,1.6865248207953678,1.1756048160490644,2.055824081646239,1.0606601717798212,0,1.0606601717798212
10.359500000001075,5.378942748865909,17.35034603804475,1.697131422513165,1.1756048160490644,2.064534269223767,1.0606601717798212,0,1.0606601717798212
10.369500000001075,5.395967096099628,17.36210208620524,1.707738024230962,1.1756048160490644,2.073262125955622,1.0606601717798212,0,1.0606601717798212
10.379500000001073,5.413097509350525,17.37385813436573,1.7183446259487591,1.1756048160490644,2.0820074296324536,1.0606601717798212,0,1.0606601717798212
10.389500000001073,5.4303339886185995,17.385614182526222,1.7289512276665562,1.1756048160490644,2.090769961322251,1.0606601717798212,0,1.0606601717798212
10.39950000000107,5.447676533903852,17.39737023068671,1.7395578293843532,1.1756048160490644,2.0995495053201667,1.0606601717798212,0,1.0606601717798212
10.40950000000107,5.465125145206283,17.4091262788472,1.7501644311021503,1.1756048160490644,2.108345849098973,1.0606601717798212,0,1.0606601717798212
10.419500000001069,5.482679822525891,17.42088232700769,1.7607710328199473,1.1756048160490644,2.117158783260145,1.0606601717798212,0,1.0606601717798212
10.429500000001068,5.500340565862678,17.432638375168178,1.7713776345377443,1.1756048160490644,2.1259881014855866,1.0606601717798212,0,1.0606601717798212
10.439500000001066,5.518107375216642,17.444394423328667,1.7819842362555414,1.1756048160490644,2.1348336004899773,1.0606601717798212,0,1.0606601717798212
10.449500000001066,5.535980250587785,17.456150471489156,1.7925908379733384,1.1756048160490644,2.143695079973761,1.0606601717798212,0,1.0606601717798212
10.459500000001064,5.553959191976105,17.467906519649645,1.8031974396911354,1.1756048160490644,2.1525723425767644,1.0606601717798212,0,1.0606601717798212
10.469500000001064,5.572044199381604,17.479662567810134,1.8138040414089325,1.1756048160490644,2.1614651938324454,1.0606601717798212,0,1.0606601717798212
10.479500000001062,5.5902352728042795,17.491418615970623,1.8244106431267295,1.1756048160490644,2.17037344212277,1.0606601717798212,0,1.0606601717798212
10.489500000001062,5.608532412244134,17.503174664131112,1.8350172448445266,1.1756048160490644,2.1792968986337202,1.0606601717798212,0,1.0606601717798212
10.49950000000106,5.626935617701166,17.514930712291605,1.8456238465623236,1.1756048160490644,2.1882353773114223,1.0606601717798212,0,1.0606601717798212
10.50950000000106,5.645444889175376,17.526686760452094,1.8562304482801206,1.1756048160490644,2.1971886948188977,1.0606601717798212,0,1.0606601717798212
10.519500000001058,5.664060226666765,17.538442808612583,1.8668370499979177,1.1756048160490644,2.206156670493436,1.0606601717798212,0,1.0606601717798212
10.529500000001057,5.682781630175331,17.550198856773072,1.8774436517157147,1.1756048160490644,2.215139126304574,1.0606601717798212,0,1.0606601717798212
10.539500000001055,5.701609099701074,17.56195490493356,1.8880502534335117,1.1756048160490644,2.224135886812697,1.0606601717798212,0,1.0606601717798212
10.549500000001055,5.720542635243997,17.57371095309405,1.8986568551513088,1.1756048160490644,2.2331467791282353,1.0606601717798212,0,1.0606601717798212
10.559500000001053,5.739582236804097,17.58546700125454,1.9092634568691058,1.1756048160490644,2.2421716328714716,1.0606601717798212,0,1.0606601717798212
10.569500000001053,5.758727904381375,17.597223049415028,1.9198700585869029,1.1756048160490644,2.2512102801329403,1.0606601717798212,0,1.0606601717798212
10.579500000001051,5.777979637975831,17.608979097575517,1.9304766603046999,1.1756048160490644,2.2602625554344216,1.0606601717798212,0,1.0606601717798212
10.58950000000105,5.797337437587465,17.620735145736006,1.941083262022497,1.1756048160490644,2.2693282956905225,1.0606601717798212,0,1.0606601717798212
10.599500000001049,5.816801303216276,17.632491193896495,1.951689863740294,1.1756048160490644,2.27840734017084,1.0606601717798212,0,1.0606601717798212
10.609500000001049,5.836371234862266,17.644247242056984,1.962296465458091,1.1756048160490644,2.2874995304626995,1.0606601717798212,0,1.0606601717798212
10.619500000001047,5.856047232525434,17.656003290217477,1.972903067175888,1.1756048160490644,2.2966047104344667,1.0606601717798212,0,1.0606601717798212
10.629500000001046,5.875829296205779,17.667759338377966,1.983509668893685,1.1756048160490644,2.305722726199421,1.0606601717798212,0,1.0606601717798212
10.639500000001044,5.895717425903303,17.679515386538455,1.9941162706114821,1.1756048160490644,2.3148534260801914,1.0606601717798212,0,1.0606601717798212
10.649500000001044,5.915711621618005,17.691271434698944,2.004722872329279,1.1756048160490644,2.323996660573743,1.0606601717798212,0,1.0606601717798212
10.659500000001042,5.935811883349884,17.703027482859433,2.015329474047076,1.1756048160490644,2.3331522823169126,1.0606601717798212,0,1.0606601717798212
10.669500000001042,5.956018211098942,17.714783531019922,2.0259360757648732,1.1756048160490644,2.342320146052484,1.0606601717798212,0,1.0606601717798212
10.67950000000104,5.976330604865177,17.72653957918041,2.0365426774826703,1.1756048160490644,2.3515001085957956,1.0606601717798212,0,1.0606601717798212
10.68950000000104,5.996749064648591,17.7382956273409,2.0471492792004673,1.1756048160490644,2.3606920288018824,1.0606601717798212,0,1.0606601717798212
10.699500000001038,6.017273590449182,17.75005167550139,2.0577558809182643,1.1756048160490644,2.3698957675331327,1.0606601717798212,0,1.0606601717798212
10.709500000001038,6.037904182266951,17.761807723661878,2.0683624826360614,1.1756048160490644,2.3791111876274647,1.0606601717798212,0,1.0606601717798212
10.719500000001036,6.058640840101899,17.773563771822367,2.0789690843538584,1.1756048160490644,2.3883381538670094,1.0606601717798212,0,1.0606601717798212
10.729500000001035,6.079483563954024,17.78531981998286,2.0895756860716554,1.1756048160490644,2.397576532947298,1.0606601717798212,0,1.0606601717798212
10.739500000001033,6.100432353823328,17.79707586814335,2.1001822877894525,1.1756048160490644,2.4068261934469413,1.0606601717798212,0,1.0606601717798212
10.749500000001033,6.121487209709809,17.808831916303838,2.1107888895072495,1.1756048160490644,2.416087005797805,1.0606601717798212,0,1.0606601717798212
10.759500000001031,6.142648131613468,17.820587964464327,2.1213954912250466,1.1756048160490644,2.425358842255659,1.0606601717798212,0,1.0606601717798212
10.769500000001031,6.163865220776524,17.832344012624816,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.779500000001029,6.185082357669287,17.844100060785305,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.789500000001029,6.20629949456205,17.855856108945794,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.799500000001027,6.227516631454813,17.867612157106283,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.809500000001027,6.248733768347577,17.879368205266772,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.819500000001025,6.269950905240341,17.89112425342726,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.829500000001024,6.291168042133104,17.90288030158775,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.839500000001022,6.312385179025868,17.914636349748243,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.849500000001022,6.333602315918631,17.92639239790873,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.85950000000102,6.354819452811395,17.93814844606922,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.86950000000102,6.376036589704158,17.94990449422971,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.879500000001018,6.397253726596921,17.9616605423902,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.889500000001018,6.418470863489685,17.973416590550688,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.899500000001016,6.439688000382449,17.985172638711177,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.909500000001016,6.460905137275212,17.996928686871666,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.919500000001014,6.482122274167976,18.008684735032155,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.929500000001013,6.503339411060739,18.020440783192644,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.939500000001011,6.524556547953503,18.032196831353133,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.949500000001011,6.545773684846266,18.043952879513625,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.95950000000101,6.566990821739029,18.055708927674115,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.969500000001009,6.588207958631793,18.067464975834604,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.979500000001007,6.609425095524556,18.079221023995093,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.989500000001007,6.63064223241732,18.09097707215558,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
10.999500000001005,6.651859369310083,18.10273312031607,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.009500000001005,6.673076506202847,18.11448916847656,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.019500000001003,6.694293643095611,18.12624521663705,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.029500000001002,6.7155107799883735,18.138001264797538,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.039500000001,6.736727916881137,18.149757312958027,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.049500000001,6.7579450537739,18.161513361118516,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.059500000000998,6.779162190666664,18.17326940927901,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.069500000000998,6.800379327559428,18.185025457439497,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.079500000000996,6.821596464452191,18.196781505599986,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.089500000000996,6.842813601344955,18.208537553760475,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.099500000000994,6.864030738237718,18.220293601920964,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.109500000000994,6.8852478751304815,18.232049650081454,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.119500000000992,6.906465012023245,18.243805698241943,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.129500000000991,6.927682148916008,18.25556174640243,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.13950000000099,6.948899285808772,18.26731779456292,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.14950000000099,6.970116422701535,18.27907384272341,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.159500000000987,6.991333559594299,18.2908298908839,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.169500000000987,7.012550696487063,18.30258593904439,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.179500000000985,7.033767833379826,18.31434198720488,2.1217136892765804,1.1756048160490644,2.425637166350605,0,0,0.0
11.189500000000985,7.0549849702725895,18.32607957457508,2.1217136892765804,1.1693469210355643,2.422610410486794,0,-1.0606601717798212,1.0606601717798212
11.199500000000983,7.0762021071653525,18.337720010776845,2.1217136892765804,1.1587403193177672,2.417508657042675,0,-1.0606601717798212,1.0606601717798212
11.209500000000983,7.097419244058116,18.349254380961433,2.1217136892765804,1.1481337175999702,2.4124427480778827,0,-1.0606601717798212,1.0606601717798212
11.21950000000098,7.11863638095088,18.36068268512884,2.1217136892765804,1.137527115882173,2.4074129098745924,0,-1.0606601717798212,1.0606601717798212
11.22950000000098,7.139853517843643,18.37200492327907,2.1217136892765804,1.1269205141643759,2.402419368992046,0,-1.0606601717798212,1.0606601717798212
11.239500000000978,7.161070654736407,18.383221095412125,2.1217136892765804,1.1163139124465788,2.39746235223526,0,-1.0606601717798212,1.0606601717798212
11.249500000000978,7.18228779162917,18.394331201528004,2.1217136892765804,1.1057073107287818,2.392542086623078,0,-1.0606601717798212,1.0606601717798212
11.259500000000976,7.203504928521934,18.4053352416267,2.1217136892765804,1.0951007090109848,2.387658799355553,0,-1.0606601717798212,1.0606601717798212
11.269500000000976,7.2247220654146975,18.41623321570822,2.1217136892765804,1.0844941072931877,2.3828127177806664,0,-1.0606601717798212,1.0606601717798212
11.279500000000974,7.2459392023074605,18.427025123772562,2.1217136892765804,1.0738875055753907,2.3780040693603897,0,-1.0606601717798212,1.0606601717798212
11.289500000000974,7.267156339200223,18.437710965819726,2.1217136892765804,1.0632809038575937,2.3732330816360747,0,-1.0606601717798212,1.0606601717798212
11.299500000000972,7.288373476092987,18.44829074184971,2.1217136892765804,1.0526743021397966,2.3684999821931907,0,-1.0606601717798212,1.0606601717798212
11.309500000000972,7.309590612985751,18.458764451862518,2.1217136892765804,1.0420677004219996,2.363804998625401,0,-1.0606601717798212,1.0606601717798212
11.31950000000097,7.330807749878514,18.469132095858146,2.1217136892765804,1.0314610987042026,2.359148358497981,0,-1.0606601717798212,1.0606601717798212
11.32950000000097,7.352024886771278,18.4793936738366,2.1217136892765804,1.0208544969864055,2.354530289310589,0,-1.0606601717798212,1.0606601717798212
11.339500000000967,7.373242023664041,18.489549185797873,2.1217136892765804,1.0102478952686085,2.349951018459383,0,-1.0606601717798212,1.0606601717798212
11.349500000000967,7.394459160556805,18.499598631741968,2.1217136892765804,0.9996412935508114,2.3454107731984983,0,-1.0606601717798212,1.0606601717798212
11.359500000000965,7.4156762974495685,18.50954201166889,2.1217136892765804,0.9890346918330144,2.3409097806008807,0,-1.0606601717798212,1.0606601717798212
11.369500000000965,7.436893434342331,18.51937932557863,2.1217136892765804,0.9784280901152174,2.336448267518489,0,-1.0606601717798212,1.0606601717798212
11.379500000000963,7.458110571235095,18.529110573471193,2.1217136892765804,0.9678214883974203,2.3320264605418686,0,-1.0606601717798212,1.0606601717798212
11.389500000000963,7.479327708127858,18.538735755346575,2.1217136892765804,0.9572148866796233,2.3276445859591024,0,-1.0606601717798212,1.0606601717798212
11.39950000000096,7.500544845020622,18.548254871204783,2.1217136892765804,0.9466082849618263,2.323302869714151,0,-1.0606601717798212,1.0606601717798212
11.40950000000096,7.521761981913386,18.55766792104581,2.1217136892765804,0.9360016832440292,2.319001537364582,0,-1.0606601717798212,1.0606601717798212
11.419500000000959,7.542979118806149,18.56697490486966,2.1217136892765804,0.9253950815262322,2.3147408140387076,0,-1.0606601717798212,1.0606601717798212
11.429500000000958,7.564172449181357,18.57617582267633,2.1146072661256565,0.9147884798084351,2.303996929846403,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.439500000000956,7.585265488834022,18.585270674465825,2.1040006644078595,0.9041818780906381,2.2900575679437027,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.449500000000956,7.606252462469509,18.594259460238142,2.0933940626900625,0.8935752763728411,2.276131691324297,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.459500000000954,7.627133370087819,18.60314217999328,2.0827874609722654,0.882968674655044,2.2622195490282064,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.469500000000954,7.64790821168895,18.61191883373124,2.0721808592544684,0.872362072937247,2.2483213960108013,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.479500000000952,7.668576987272904,18.620589421452024,2.0615742575366713,0.86175547121945,2.2344374933111317,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.489500000000952,7.689139696839678,18.62915394315563,2.0509676558188743,0.8511488695016529,2.2205681082257103,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.49950000000095,7.709596340389276,18.637612398842055,2.0403610541010773,0.8405422677838559,2.2067135144879333,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.50950000000095,7.729946917921697,18.645964788511304,2.0297544523832802,0.8299356660660588,2.1928739924533427,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.519500000000948,7.750191429436938,18.654211112163374,2.019147850665483,0.8193290643482617,2.1790498292909315,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.529500000000947,7.770329874935001,18.662351369798266,2.008541248947686,0.8087224626304647,2.1652413191807085,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.539500000000945,7.790362254415887,18.67038556141598,1.997934647229889,0.7981158609126676,2.1514487635177346,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.549500000000945,7.810288567879595,18.67831368701652,1.9873280455120919,0.7875092591948706,2.1376724711228716,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.559500000000943,7.830108815326125,18.686135746599877,1.9767214437942948,0.7769026574770735,2.1239127584604645,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.569500000000943,7.849822996755476,18.693851740166057,1.9661148420764978,0.7662960557592765,2.1101699498632134,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.579500000000941,7.869431112167651,18.701461667715062,1.9555082403587007,0.7556894540414795,2.096444377764479,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.58950000000094,7.888933161562646,18.70896552924689,1.9449016386409037,0.7450828523236824,2.0827363829382888,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.599500000000939,7.908329144940464,18.716363324761534,1.9342950369231067,0.7344762506058853,2.069046314747314,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.609500000000939,7.927619062301104,18.723655054259005,1.9236884352053096,0.7238696488880882,2.055374531399087,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.619500000000937,7.946802913644566,18.730840717739294,1.9130818334875126,0.7132630471702912,2.0417214002107613,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.629500000000936,7.96588069897085,18.737920315202405,1.9024752317697156,0.7026564454524942,2.0280872978827036,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.639500000000934,7.984852418279956,18.744893846648342,1.8918686300519185,0.6920498437346971,2.014472610781229,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.649500000000934,8.003718071571884,18.7517613120771,1.8812620283341215,0.6814432420169001,2.0008777352307954,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.659500000000932,8.022477658846634,18.758522711488677,1.8706554266163244,0.6708366402991031,1.9873030778159861,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.669500000000932,8.041131180104205,18.76517804488308,1.8600488248985274,0.660230038581306,1.9737490556936221,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.67950000000093,8.0596786353446,18.771727312260303,1.8494422231807304,0.649623436863509,1.9602160969153477,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.68950000000093,8.078120024567816,18.77817051362035,1.8388356214629333,0.639016835145712,1.9467046407610513,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.699500000000928,8.096455347773855,18.784507648963217,1.8282290197451363,0.6284102334279149,1.9332151380834954,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.709500000000927,8.114684604962717,18.790738718288907,1.8176224180273393,0.6178036317101179,1.9197480516645309,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.719500000000926,8.132807796134397,18.79686372159742,1.8070158163095422,0.6071970299923208,1.906303856583293,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.729500000000925,8.150824921288901,18.802882658888752,1.7964092145917452,0.5965904282745238,1.8928830405967798,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.739500000000923,8.168735980426229,18.808795530162907,1.785802612873948,0.5859838265567268,1.8794861045332267,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.749500000000923,8.186540973546379,18.814602335419885,1.7751960111561509,0.5753772248389297,1.866113562698706,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.759500000000921,8.204239900649348,18.820303074659684,1.7645894094383539,0.5647706231211327,1.8527659432973802,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.769500000000921,8.22183276173514,18.825897747882305,1.7539828077205568,0.5541640214033356,1.8394437888658637,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.779500000000919,8.239319556803755,18.831386355087748,1.7433762060027598,0.5435574196855386,1.8261476567221442,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.789500000000919,8.256700285855192,18.836768896276013,1.7327696042849627,0.5329508179677416,1.8128781194295305,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.799500000000917,8.273974948889451,18.8420453714471,1.7221630025671657,0.5223442162499445,1.7996357652761084,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.809500000000916,8.291143545906532,18.847215780601015,1.7115564008493687,0.5117376145321475,1.786421198770183,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.819500000000914,8.308206076906433,18.852280123737746,1.7009497991315716,0.5011310128143504,1.7732350411522073,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.829500000000914,8.325162541889158,18.857238400857298,1.6903431974137746,0.4905244110965533,1.7600779309236971,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.839500000000912,8.342012940854707,18.862090611959676,1.6797365956959776,0.4799178093787563,1.7469505243936407,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.849500000000912,8.358757273803075,18.866836757044872,1.6691299939781805,0.46931120766095924,1.7338534962429175,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.85950000000091,8.375395540734267,18.871476836112894,1.6585233922603835,0.4587046059431622,1.7207875401072503,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.86950000000091,8.391927741648278,18.876010849163734,1.6479167905425864,0.44809800422536517,1.7077533691792075,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.879500000000908,8.408353876545114,18.8804387961974,1.6373101888247894,0.43749140250756813,1.6947517168297859,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.889500000000908,8.424673945424772,18.884760677213883,1.6267035871069924,0.4268848007897711,1.6817833372500985,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.899500000000925,8.440887948287282,18.8889764922132,1.616096985389175,0.4162781990719554,1.6688490061136656,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.909500000000946,8.456995885132619,18.89308624119534,1.6054903836713543,0.4056715973541348,1.655949521259947,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.919500000000967,8.472997755960776,18.8970899241603,1.5948837819535338,0.39506499563631425,1.6430857033994082,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.929500000000989,8.488893560771757,18.900987541108083,1.5842771802357132,0.3844583939184937,1.6302583968408229,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.93950000000101,8.504683299565558,18.904779092038687,1.5736705785178926,0.3738517922006731,1.6174684702412268,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.94950000000103,8.52036697234218,18.90846457695211,1.563063976800072,0.3632451904828524,1.6047168173789979,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.959500000001052,8.535944579101626,18.91204399584836,1.5524573750822515,0.35263858876503185,1.5920043579505263,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.969500000001073,8.551416119843891,18.915517348727427,1.5418507733644307,0.34203198704721127,1.5793320383909004,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.979500000001094,8.566781594568978,18.91888463558932,1.53124417164661,0.3314253853293907,1.5667008327190128,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.989500000001115,8.582041003276888,18.922145856434028,1.5206375699287895,0.3208187836115701,1.5541117434074494,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
11.999500000001136,8.597194345967619,18.925301011261563,1.510030968210969,0.31021218189374955,1.5415658022774887,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.009500000001157,8.61224162264117,18.928350100071917,1.4994243664931484,0.29960558017592887,1.5290640714194856,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.019500000001178,8.627182833297546,18.931293122865092,1.4888177647753276,0.2889989784581083,1.5166076441388632,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.0295000000012,8.64201797793674,18.934130079641093,1.478211163057507,0.2783923767402877,1.504197645927866,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.03950000000122,8.656747056558757,18.93686097039991,1.4676045613396864,0.26778577502246714,1.491835235463165,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.049500000001242,8.671370069163597,18.939485795141554,1.4569979596218658,0.25717917330464657,1.4795216056293132,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.059500000001263,8.685887015751257,18.942004553866013,1.4463913579040453,0.24657257158682588,1.4672579845679654,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.069500000001284,8.700297896321738,18.944417246573302,1.4357847561862247,0.2359659698690053,1.455045636752661,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.079500000001305,8.714602710875042,18.946723873263405,1.4251781544684041,0.22535936815118474,1.442885864088864,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.089500000001326,8.728801459411166,18.948924433936334,1.4145715527505835,0.21475276643336416,1.430780007038811,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.099500000001347,8.742894141930112,18.95101892859208,1.403964951032763,0.2041461647155436,1.418729445770579,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.109500000001368,8.756880758431882,18.95300735723065,1.3933583493149424,0.1935395629977229,1.4067356013306163,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.11950000000139,8.770761308916471,18.954889719852044,1.3827517475971218,0.18293296127990233,1.3947999368388029,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.12950000000141,8.784535793383881,18.956666016456257,1.3721451458793013,0.17232635956208187,1.382923958704906,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.139500000001432,8.798204211834113,18.958336247043295,1.3615385441614807,0.16171975784426107,1.3711092178650723,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.149500000001453,8.811766564267169,18.959900411613148,1.35093194244366,0.1511131561264405,1.3593573110367614,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.159500000001474,8.825222850683044,18.96135851016583,1.3403253407258395,0.14050655440861992,1.3476698819902522,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.169500000001495,8.838573071081742,18.962710542701327,1.329718739008019,0.12989995269079935,1.336048622834569,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.179500000001516,8.851817225463261,18.96395650921965,1.3191121372901982,0.11929335097297877,1.3244952753153472,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.189500000001537,8.864955313827602,18.965096409720793,1.3085055355723776,0.1086867492551582,1.313011632121821,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.199500000001558,8.877987336174764,18.966130244204756,1.297898933854557,0.09808014753733763,1.3015995381997265,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.20950000000158,8.890913292504749,18.967058012671544,1.2872923321367364,0.08747354581951705,1.2902608920665142,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.2195000000016,8.903733182817554,18.96787971512115,1.2766857304189159,0.07686694410169648,1.2789976471248155,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.229500000001622,8.91644700711318,18.96859535155358,1.266079128701095,0.0662603423838759,1.267811812969635,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.239500000001643,8.92905476539163,18.96920492196883,1.2554725269832745,0.05565374066605511,1.2567054566842197,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.249500000001664,8.941556457652899,18.969708426366903,1.244865925265454,0.04504713894823453,1.2456807041190114,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.259500000001685,8.95395208389699,18.970105864747797,1.2342593235476333,0.03444053723041396,1.234739741147494,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.269500000001706,8.966241644123903,18.970397237111513,1.2236527218298128,0.023833935512593385,1.2238848148921235,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.279500000001727,8.978425138333638,18.97058254345805,1.2130461201119922,0.013227333794772811,1.213118234912853,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.289500000001748,8.990502566526194,18.97066178378741,1.2024395183941716,0.002620732076952237,1.202442374350067,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.29950000000177,9.002473928701571,18.97063495809959,1.191832916676351,-0.007985869640868337,1.1918596710129843,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.30950000000179,9.014339224859771,18.97050206639459,1.1812263149585305,-0.01859247135868891,1.1813726284038126,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.319500000001812,9.026098455000792,18.970263108672416,1.17061971324071,-0.029199073076509485,1.1709838166671174,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.329500000001833,9.037751619124634,18.96991808493306,1.1600131115228893,-0.03980567479433006,1.1606958734530106,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.339500000001854,9.0492987172313,18.969466995176525,1.1494065098050688,-0.05041227651215063,1.150511504681899,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.349500000001875,9.060739749320785,18.968909839402816,1.1387999080872482,-0.06101887822997143,1.1404334851976108,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.359500000001896,9.072074715393091,18.968246617611925,1.1281933063694276,-0.071625479947792,1.1304646592948109,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.369500000001917,9.083303615448221,18.96747732980386,1.1175867046516068,-0.08223208166561258,1.120607941105674,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.379500000001938,9.094426449486171,18.96660197597861,1.1069801029337862,-0.09283868338343315,1.1108663148298563,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.38950000000196,9.105443217506943,18.965620556136187,1.0963735012159657,-0.10344528510125373,1.1012428347908714,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.39950000000198,9.116353919510537,18.96453307027658,1.085766899498145,-0.1140518868190743,1.091740625301086,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.409500000002001,9.127158555496953,18.9633395183998,1.0751602977803245,-0.12465848853689487,1.0823628803166614,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.419500000002023,9.137857125466189,18.962039900505836,1.064553696062504,-0.13526509025471545,1.0731128628629676,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.429500000002044,9.148449629418248,18.9606342165947,1.0539470943446834,-0.14587169197253602,1.0639939042102315,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.439500000002065,9.158936067353128,18.959122466666383,1.0433404926268628,-0.1564782936903566,1.05500940277853,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.449500000002086,9.169316439270828,18.957504650720885,1.0327338909090422,-0.1670848954081774,1.0461628227506898,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.459500000002107,9.179590745171353,18.95578076875821,1.0221272891912216,-0.17769149712599797,1.0374576923712473,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.469500000002128,9.189758985054697,18.953950820778356,1.0115206874734008,-0.18829809884381854,1.0288976019093727,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.47950000000215,9.199821158920862,18.952014806781328,1.0009140857555803,-0.19890470056163911,1.0204862012636156,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.48950000000217,9.209777266769851,18.949972726767115,0.9903074840377597,-0.2095113022794597,1.0122271971864978,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.499500000002191,9.219627308601659,18.947824580735727,0.9797008823199391,-0.22011790399728026,1.0041243501074073,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.509500000002213,9.22937128441629,18.94557036868716,0.9690942806021186,-0.23072450571510084,0.9961814705329624,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.519500000002234,9.239009194213743,18.943210090621413,0.958487678884298,-0.2413311074329214,0.9884024150050471,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.529500000002255,9.248541037994016,18.940743746538494,0.9478810771664774,-0.251937709150742,0.9807910815981176,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.539500000002276,9.257966815757111,18.93817133643839,0.9372744754486568,-0.26254431086856256,0.9733514049391429,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.549500000002297,9.267286527503028,18.935492860321112,0.9266678737308363,-0.27315091258638313,0.9660873507357411,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.559500000002318,9.276500173231769,18.932708318186652,0.9160612720130157,-0.28375751430420393,0.9590029098006975,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.56950000000234,9.285607752943328,18.929817710035014,0.9054546702951949,-0.2943641160220245,0.9521020915641389,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.57950000000236,9.29460926663771,18.926821035866197,0.8948480685773743,-0.3049707177398451,0.9453889170682156,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.589500000002381,9.303504714314915,18.923718295680203,0.8842414668595537,-0.31557731945766565,0.9388674114431818,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.599500000002402,9.312294095974938,18.920509489477034,0.8736348651417332,-0.3261839211754862,0.9325415958683184,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.609500000002424,9.320977411617784,18.91719461725668,0.8630282634239126,-0.3367905228933068,0.9264154790261447,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.619500000002445,9.329554661243453,18.91377367901915,0.852421661706092,-0.3473971246111274,0.9204930480638376,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.629500000002466,9.338025844851943,18.910246674764444,0.8418150599882714,-0.35800372632894795,0.9147782590816581,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.639500000002487,9.346390962443254,18.90661360449256,0.8312084582704509,-0.3686103280467685,0.9092750271744442,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.649500000002508,9.354650014017386,18.902874468203493,0.8206018565526303,-0.3792169297645891,0.9039872160587809,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.659500000002529,9.362802999574342,18.899029265897248,0.8099952548348097,-0.3898235314824099,0.8989186273252577,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.66950000000255,9.370849919114118,18.89507799757383,0.7993886531169891,-0.40043013320023046,0.8940729893621372,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.679500000002571,9.378790772636714,18.891020663233228,0.7887820513991683,-0.41103673491805104,0.889453946003711,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.689500000002592,9.386625560142134,18.886857262875452,0.7781754496813478,-0.4216433366358716,0.8850650449634754,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.699500000002613,9.394354281630374,18.88258779650049,0.7675688479635272,-0.4322499383536922,0.8809097261188725,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.709500000002635,9.401976937101436,18.87821226410836,0.7569622462457066,-0.44285654007151276,0.8769913097206021,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.719500000002656,9.409493526555321,18.873730665699043,0.746355644527886,-0.45346314178933333,0.8733129846052269,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.729500000002677,9.416904049992025,18.869143001272555,0.7357490428100655,-0.4640697435071539,0.8698777964948429,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.739500000002698,9.424208507411553,18.86444927082888,0.7251424410922449,-0.4746763452249745,0.8666886364718064,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.749500000002719,9.431406898813902,18.85964947436803,0.7145358393744243,-0.48528294694279506,0.863748229719747,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.75950000000274,9.438499224199072,18.854743611890004,0.7039292376566038,-0.49588954866061563,0.8610591246242248,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.769500000002761,9.445485483567063,18.849731683394797,0.6933226359387832,-0.5064961503784364,0.8586236823272918,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.779500000002782,9.452365676917877,18.844613688882415,0.6827160342209626,-0.517102752096257,0.8564440668297735,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.789500000002803,9.459139804251512,18.83938962835285,0.6721094325031418,-0.5277093538140776,0.8545222357332586,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.799500000002825,9.465807865567967,18.834059501806113,0.6615028307853212,-0.5383159555318981,0.8528599317104855,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.809500000002846,9.472369860867246,18.82862330924219,0.6508962290675007,-0.5489225572497187,0.8514586747880739,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.819500000002867,9.478825790149346,18.82308105066109,0.6402896273496801,-0.5595291589675393,0.8503197555193658,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.829500000002888,9.485175653414267,18.81743272606282,0.6296830256318595,-0.5701357606853599,0.8494442291175842,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.839500000002909,9.49141945066201,18.81167833544736,0.6190764239140389,-0.5807423624031804,0.8488329106106937,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.84950000000293,9.497557181892574,18.80581787881473,0.6084698221962184,-0.591348964121001,0.8484863710693759,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.859400000002946,9.501616133893675,18.798858085508392,0.5971362175361944,-0.6020152543263817,0.8479351559730799,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.869400000002946,9.507534463060447,18.792784899956537,0.5865296158183961,-0.61262185604418,0.8481288397024896,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.879400000002946,9.513346726210042,18.786605648387507,0.575923014100598,-0.6232284577619781,0.8485876670887288,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.889400000002945,9.519052923342459,18.7803203308013,0.5653164123827998,-0.6338350594797763,0.8493112084124943,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.899400000002945,9.524653054457698,18.773928947197913,0.5547098106650012,-0.6444416611975747,0.8502987879181596,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.909400000002945,9.530147119555759,18.767431497577345,0.5441032089472028,-0.6550482629153733,0.8515494869560379,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.919400000002947,9.535535118636643,18.760827981939602,0.5334966072294043,-0.6656548646331718,0.8530621482254921,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.929400000002946,9.540817051700348,18.754118400284682,0.5228900055116057,-0.6762614663509703,0.8548353810735091,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.939400000002946,9.545992918746874,18.747302752612583,0.5122834037938072,-0.6868680680687689,0.8568675677927667,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.949400000002948,9.551062719776224,18.740381038923307,0.5016768020760087,-0.6974746697865674,0.859156870853683,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.959400000002947,9.556026454788395,18.73335325921685,0.4910702003582102,-0.7080812715043658,0.8617012409966067,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.969400000002947,9.560884123783389,18.72621941349322,0.48046359864041166,-0.7186878732221644,0.8644984261033056,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.979400000002947,9.565635726761204,18.718979501752408,0.4698569969226132,-0.7292944749399629,0.867545980761304,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.989400000002947,9.57028126372184,18.71163352399442,0.4592503952048158,-0.7399010766577604,0.8708412764304942,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.999400000002947,9.5748207346653,18.704181480219255,0.44864379348701877,-0.7505076783755574,0.8743815121187615,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.009400000002945,9.57925413959158,18.696623370426913,0.43803719176922173,-0.7611142800933545,0.8781637254721304,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.019400000002944,9.583581478500683,18.68895919461739,0.42743059005142464,-0.7717208818111515,0.8821848041850927,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.029400000002942,9.587802751392607,18.681188952790688,0.4168239883336276,-0.7823274835289485,0.8864414976382194,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.039400000002942,9.591917958267354,18.67331264494681,0.40621738661583057,-0.7929340852467457,0.890930428672794,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.04940000000294,9.595927099124923,18.665330271085757,0.39561078489803353,-0.8035406869645427,0.8956481054158979,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.05940000000294,9.599830173965314,18.65724183120752,0.3850041831802365,-0.8141472886823398,0.9005909330739935,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.069400000002938,9.603627182788527,18.64904732531211,0.3743975814624394,-0.8247538904001368,0.9057552256184255,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.079400000002938,9.607318125594562,18.640746753399522,0.36379097974464236,-0.8353604921179338,0.9111372172922602,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.089400000002936,9.610903002383418,18.632340115469756,0.3531843780268453,-0.8459670938357309,0.9167330738743322,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.099400000002936,9.614381813155099,18.623827411522807,0.3425777763090483,-0.8565736955535279,0.9225389036431364,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.109400000002934,9.617754557909599,18.615208641558684,0.33197117459125125,-0.867180297271325,0.9285507679901398,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.119400000002933,9.621021236646923,18.606483805577387,0.3213645728734542,-0.877786898989122,0.9347646916390652,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.129400000002931,9.624181849367067,18.597652903578904,0.3107579711556572,-0.888393500706919,0.9411766724346045,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.139400000002931,9.627236396070035,18.588715935563247,0.30015136943786014,-0.8990001024247161,0.9477826906707427,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.14940000000293,9.630184876755823,18.57967290153041,0.2895447677200631,-0.9096067041425131,0.9545787179353364,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.159400000002929,9.633027291424435,18.5705238014804,0.27893816600226606,-0.9202133058603101,0.9615607254537117,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.169400000002927,9.635763640075869,18.56126863541321,0.26833156428446897,-0.9308199075781072,0.9687246919197766,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.179400000002927,9.638393922710124,18.55190740332884,0.25772496256667193,-0.9414265092959042,0.9760666108084344,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.189400000002925,9.640918139327201,18.542440105227293,0.2471183608488749,-0.9520331110137012,0.9835824971679097,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.199400000002925,9.6433362899271,18.53286674110857,0.23651175913107786,-0.9626397127314983,0.9912683938949424,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.209400000002923,9.645648374509822,18.523187310972666,0.22590515741328082,-0.9732463144492953,0.9991203774996563,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.219400000002922,9.647854393075367,18.513401814819584,0.21529855569548378,-0.9838529161670924,1.0071345633702842,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.22940000000292,9.649954345623732,18.503510252649324,0.20469195397768675,-0.9944595178848894,1.0153071105508176,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.23940000000292,9.65194823215492,18.49351262446189,0.1940853522598897,-1.0050661196026864,1.0236342260471007,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.249400000002918,9.653836052668929,18.483408930257273,0.18347875054209267,-1.0156727213204835,1.0321121686788912,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.259400000002918,9.655617807165761,18.473199170035482,0.17287214882429558,-1.0262793230382805,1.0407372524970175,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.269400000002916,9.657293495645414,18.46288334379651,0.16226554710649854,-1.0368859247560778,1.049505849786002,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.279400000002916,9.658863118107892,18.452461451540362,0.1516589453887015,-1.0474925264738748,1.0584143936734016,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.289400000002914,9.660326674553188,18.441933493267037,0.14105234367090447,-1.0580991281916718,1.0674593803677173,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.299400000002914,9.661684164981308,18.43129946897653,0.13044574195310743,-1.0687057299094689,1.0766373710470147,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.309400000002912,9.66293558939225,18.420559378668848,0.11983914023531039,-1.079312331627266,1.0859449934204881,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.319400000002911,9.664080947786015,18.40971322234399,0.10923253851751336,-1.089918933345063,1.0953789429850385,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.32940000000291,9.665120240162599,18.39876100000195,0.09862593679971632,-1.10052553506286,1.104935983998628,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.33940000000291,9.666053466522008,18.38770271164273,0.08801933508191928,-1.111132136780657,1.114612950191685,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.349400000002907,9.666880626864238,18.376538357266337,0.07741273336412224,-1.121738738498454,1.124406745237242,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.359400000002907,9.66760172118929,18.36526793687277,0.0668061316463252,-1.132345340216251,1.1343143429997715,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.369400000002905,9.668216749497164,18.353891450462015,0.05619952992852817,-1.1429519419340481,1.1443327875819163,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.379400000002905,9.66872571178786,18.342408898034087,0.04559292821073113,-1.1535585436518452,1.15445919318744,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.389400000002903,9.66912860806138,18.33082027958898,0.03498632649293398,-1.1641651453696422,1.164690743817856,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.399400000002903,9.669432698536596,18.3191255951267,0.028304167410721948,-1.1747717470874393,1.175112668490851,0,-1.0606601717798212,1.0606601717798212
13.4094000000029,9.669715740210703,18.307324844647237,0.028304167410721948,-1.1853783488052363,1.1857162205641967,0,-1.0606601717798212,1.0606601717798212
13.4194000000029,9.66999878188481,18.295418028150596,0.028304167410721948,-1.1959849505230333,1.1963198267062185,0,-1.0606601717798212,1.0606601717798212
13.429400000002898,9.670281823558918,18.283405145636777,0.028304167410721948,-1.2065915522408304,1.2069234854918314,0,-1.0606601717798212,1.0606601717798212
13.439400000002898,9.670564865233025,18.271286197105784,0.028304167410721948,-1.2171981539586274,1.217527195545588,0,-1.0606601717798212,1.0606601717798212
13.449400000002896,9.670847906907133,18.25906118255761,0.028304167410721948,-1.2278047556764244,1.228130955539538,0,-1.0606601717798212,1.0606601717798212
13.459400000002896,9.67113094858124,18.246730101992256,0.028304167410721948,-1.2384113573942215,1.2387347641911937,0,-1.0606601717798212,1.0606601717798212
13.469400000002894,9.671413990255347,18.234292955409725,0.028304167410721948,-1.2490179591120185,1.2493386202616032,0,-1.0606601717798212,1.0606601717798212
13.479400000002894,9.671697031929455,18.22174974281002,0.028304167410721948,-1.2596245608298156,1.259942522553517,0,-1.0606601717798212,1.0606601717798212
13.489400000002892,9.671980073603562,18.20910046419313,0.028304167410721948,-1.2702311625476126,1.2705464699096503,0,-1.0606601717798212,1.0606601717798212
13.499400000002892,9.67226311527767,18.19634511955907,0.028304167410721948,-1.2808377642654096,1.281150461211027,0,-1.0606601717798212,1.0606601717798212
13.50940000000289,9.672546156951777,18.183483708907826,0.028304167410721948,-1.2914443659832067,1.2917544953754103,0,-1.0606601717798212,1.0606601717798212
13.51940000000289,9.672829198625884,18.170516232239407,0.028304167410721948,-1.3020509677010037,1.3023585713558055,0,-1.0606601717798212,1.0606601717798212
13.529400000002887,9.67311224029999,18.15744268955381,0.028304167410721948,-1.3126575694188007,1.3129626881390377,0,-1.0606601717798212,1.0606601717798212
13.539400000002887,9.673395281974097,18.144263080851033,0.028304167410721948,-1.3232641711365978,1.323566844744398,0,-1.0606601717798212,1.0606601717798212
13.549400000002885,9.673678323648204,18.13097740613108,0.028304167410721948,-1.3338707728543948,1.3341710402223528,0,-1.0606601717798212,1.0606601717798212
13.559400000002885,9.673961365322311,18.11758566539395,0.028304167410721948,-1.3444773745721919,1.344775273653315,0,-1.0606601717798212,1.0606601717798212
13.569400000002883,9.674244406996419,18.10408785863964,0.028304167410721948,-1.355083976289989,1.355379544146473,0,-1.0606601717798212,1.0606601717798212
13.579400000002883,9.674527448670526,18.09048398586815,0.028304167410721948,-1.365690578007786,1.3659838508386748,0,-1.0606601717798212,1.0606601717798212
13.58940000000288,9.674810490344633,18.076774047079486,0.028304167410721948,-1.376297179725583,1.3765881928933605,0,-1.0606601717798212,1.0606601717798212
13.59940000000288,9.67509353201874,18.062958042273646,0.028304167410721948,-1.38690378144338,1.3871925694995488,0,-1.0606601717798212,1.0606601717798212
13.609400000002879,9.675376573692848,18.049035971450625,0.028304167410721948,-1.397510383161177,1.397796979870866,0,-1.0606601717798212,1.0606601717798212
13.619400000002878,9.675659615366955,18.035007834610422,0.028304167410721948,-1.408116984878974,1.4084014232446185,0,-1.0606601717798212,1.0606601717798212
13.629400000002876,9.675942657041062,18.020873631753044,0.028304167410721948,-1.4187235865967711,1.4190058988809102,0,-1.0606601717798212,1.0606601717798212
13.639400000002876,9.67622569871517,18.006633362878492,0.028304167410721948,-1.4293301883145682,1.429610406061796,0,-1.0606601717798212,1.0606601717798212
13.649400000002874,9.676508740389277,17.99228702798676,0.028304167410721948,-1.4399367900323652,1.4402149440904735,0,-1.0606601717798212,1.0606601717798212
13.659400000002874,9.676791782063384,17.977834627077847,0.028304167410721948,-1.4505433917501622,1.4508195122905119,0,-1.0606601717798212,1.0606601717798212
13.669400000002872,9.67707482373749,17.963276160151757,0.028304167410721948,-1.4611499934679593,1.4614241100051113,0,-1.0606601717798212,1.0606601717798212
13.679400000002872,9.677357865411597,17.948611627208493,0.028304167410721948,-1.4717565951857563,1.4720287365963967,0,-1.0606601717798212,1.0606601717798212
13.68940000000287,9.677640907085705,17.933841028248047,0.028304167410721948,-1.4823631969035533,1.4826333914447418,0,-1.0606601717798212,1.0606601717798212
13.69940000000287,9.677923948759812,17.918964363270423,0.028304167410721948,-1.4929697986213504,1.4932380739481195,0,-1.0606601717798212,1.0606601717798212
13.709400000002868,9.67820699043392,17.90398163227562,0.028304167410721948,-1.5035764003391474,1.5038427835214832,0,-1.0606601717798212,1.0606601717798212
13.719400000002867,9.678490032108026,17.888892835263643,0.028304167410721948,-1.5141830020569444,1.5144475195961709,0,-1.0606601717798212,1.0606601717798212
13.729400000002865,9.678773073782134,17.87369797223449,0.028304167410721948,-1.5247896037747415,1.5250522816193375,0,-1.0606601717798212,1.0606601717798212
13.739400000002865,9.679056115456241,17.858397043188152,0.028304167410721948,-1.5353962054925385,1.5356570690534066,0,-1.0606601717798212,1.0606601717798212
13.749400000002863,9.679339157130348,17.842990048124637,0.028304167410721948,-1.5460028072103358,1.546261881375549,0,-1.0606601717798212,1.0606601717798212
13.759400000002863,9.679622198804456,17.82747698704395,0.028304167410721948,-1.5566094089281328,1.5568667180771785,0,-1.0606601717798212,1.0606601717798212
13.769400000002861,9.679905240478563,17.81185785994608,0.028304167410721948,-1.5672160106459299,1.567471578663472,0,-1.0606601717798212,1.0606601717798212
13.77940000000286,9.68018828215267,17.796132666831035,0.028304167410721948,-1.577822612363727,1.5780764626529062,0,-1.0606601717798212,1.0606601717798212
13.789400000002859,9.680471323826778,17.780301407698808,0.028304167410721948,-1.588429214081524,1.588681369576814,0,-1.0606601717798212,1.0606601717798212
13.799400000002858,9.680754365500885,17.76436408254941,0.028304167410721948,-1.599035815799321,1.5992862989789582,0,-1.0606601717798212,1.0606601717798212
13.809400000002857,9.681037407174992,17.748320691382826,0.028304167410721948,-1.609642417517118,1.6098912504151224,0,-1.0606601717798212,1.0606601717798212
13.819400000002856,9.681320448849098,17.73217123419907,0.028304167410721948,-1.620249019234915,1.620496223452717,0,-1.0606601717798212,1.0606601717798212
13.829400000002854,9.681603490523205,17.71591571099813,0.028304167410721948,-1.630855620952712,1.6311012176704025,0,-1.0606601717798212,1.0606601717798212
13.839400000002854,9.681886532197312,17.699554121780018,0.028304167410721948,-1.6414622226705091,1.6417062326577254,0,-1.0606601717798212,1.0606601717798212
13.849400000002852,9.68216957387142,17.683086466544726,0.028304167410721948,-1.6520688243883062,1.652311268014769,0,-1.0606601717798212,1.0606601717798212
13.859400000002852,9.682452615545527,17.666512745292255,0.028304167410721948,-1.6626754261061034,1.6629163233518176,0,-1.0606601717798212,1.0606601717798212
13.86940000000285,9.682735657219634,17.649832958022603,0.028304167410721948,-1.6732820278239005,1.6735213982890325,0,-1.0606601717798212,1.0606601717798212
13.87940000000285,9.683018698893742,17.63304710473578,0.028304167410721948,-1.6838886295416975,1.6841264924561428,0,-1.0606601717798212,1.0606601717798212
13.889400000002848,9.683301740567849,17.616155185431776,0.028304167410721948,-1.6944952312594945,1.6947316054921444,0,-1.0606601717798212,1.0606601717798212
13.899400000002847,9.683584782241956,17.599157200110593,0.028304167410721948,-1.7051018329772916,1.7053367370450134,0,-1.0606601717798212,1.0606601717798212
13.909400000002845,9.683867823916064,17.582053148772232,0.028304167410721948,-1.7157084346950886,1.7159418867714271,0,-1.0606601717798212,1.0606601717798212
13.919400000002845,9.684150865590171,17.564843031416697,0.028304167410721948,-1.7263150364128856,1.7265470543364976,0,-1.0606601717798212,1.0606601717798212
13.929400000002843,9.684433907264278,17.54752684804398,0.028304167410721948,-1.7369216381306827,1.7371522394135144,0,-1.0606601717798212,1.0606601717798212
13.939400000002843,9.684716948938386,17.530104598654084,0.028304167410721948,-1.7475282398484797,1.7477574416836965,0,-1.0606601717798212,1.0606601717798212
13.949400000002841,9.684999990612493,17.512576283247014,0.028304167410721948,-1.7581348415662768,1.7583626608359526,0,-1.0606601717798212,1.0606601717798212
13.95940000000284,9.6852830322866,17.494941901822767,0.028304167410721948,-1.7687414432840738,1.7689678965666513,0,-1.0606601717798212,1.0606601717798212
13.969400000002839,9.685566073960706,17.477201454381337,0.028304167410721948,-1.7793480450018708,1.7795731485793984,0,-1.0606601717798212,1.0606601717798212
13.979400000002839,9.685849115634813,17.45935494092273,0.028304167410721948,-1.7899546467196679,1.7901784165848231,0,-1.0606601717798212,1.0606601717798212
13.989400000002837,9.68613215730892,17.441402361446947,0.028304167410721948,-1.800561248437465,1.8007837003003708,0,-1.0606601717798212,1.0606601717798212
13.999400000002836,9.686415198983028,17.423343715953987,0.028304167410721948,-1.811167850155262,1.8113889994501036,0,-1.0606601717798212,1.0606601717798212
14.009400000002834,9.686698240657135,17.40517900444385,0.028304167410721948,-1.821774451873059,1.8219943137645074,0,-1.0606601717798212,1.0606601717798212
14.019400000002834,9.686981282331242,17.38690822691653,0.028304167410721948,-1.832381053590856,1.832599642980307,0,-1.0606601717798212,1.0606601717798212
14.029400000002832,9.68726432400535,17.36853138337203,0.028304167410721948,-1.842987655308653,1.8432049868402864,0,-1.0606601717798212,1.0606601717798212
14.039400000002832,9.687547365679457,17.35004847381036,0.028304167410721948,-1.85359425702645,1.8538103450931143,0,-1.0606601717798212,1.0606601717798212
14.04940000000283,9.687830407353564,17.33145949823151,0.028304167410721948,-1.8642008587442471,1.8644157174931781,0,-1.0606601717798212,1.0606601717798212
14.05940000000283,9.688113449027671,17.312764456635477,0.028304167410721948,-1.8748074604620442,1.875021103800422,0,-1.0606601717798212,1.0606601717798212
14.069400000002828,9.688396490701779,17.29396334902227,0.028304167410721948,-1.8854140621798412,1.8856265037801903,0,-1.0606601717798212,1.0606601717798212
14.079400000002828,9.688679532375886,17.27505617539189,0.028304167410721948,-1.8960206638976382,1.8962319172030764,0,-1.0606601717798212,1.0606601717798212
14.089400000002826,9.688962574049993,17.256042935744322,0.028304167410721948,-1.9066272656154353,1.9068373438447774,0,-1.0606601717798212,1.0606601717798212
14.099400000002825,9.6892456157241,17.23692363007958,0.028304167410721948,-1.9172338673332323,1.9174427834859522,0,-1.0606601717798212,1.0606601717798212
14.109400000002823,9.689528657398206,17.21769825839766,0.028304167410721948,-1.9278404690510293,1.9280482359120859,0,-1.0606601717798212,1.0606601717798212
14.119400000002823,9.689811699072314,17.198366820698567,0.028304167410721948,-1.9384470707688264,1.9386537009133573,0,-1.0606601717798212,1.0606601717798212
14.129400000002821,9.69009474074642,17.17892931698229,0.028304167410721948,-1.9490536724866234,1.9492591782845112,0,-1.0606601717798212,1.0606601717798212
14.139400000002821,9.690377782420528,17.159385747248837,0.028304167410721948,-1.9596602742044205,1.959864667824735,0,-1.0606601717798212,1.0606601717798212
14.149400000002819,9.690660824094635,17.139736111498205,0.028304167410721948,-1.9702668759222175,1.9704701693375388,0,-1.0606601717798212,1.0606601717798212
14.159400000002819,9.690943865768743,17.1199804097304,0.028304167410721948,-1.9808734776400148,1.981075682630641,0,-1.0606601717798212,1.0606601717798212
14.169400000002817,9.69122690744285,17.10011864194541,0.028304167410721948,-1.9914800793578118,1.991681207515854,0,-1.0606601717798212,1.0606601717798212
14.179400000002817,9.691509949116957,17.080150808143244,0.028304167410721948,-2.0020866810756086,2.002286743808978,0,-1.0606601717798212,1.0606601717798212
14.189400000002815,9.691792990791065,17.0600769083239,0.028304167410721948,-2.012693282793406,2.0128922913296954,0,-1.0606601717798212,1.0606601717798212
14.199400000002814,9.692076032465172,17.03989694248738,0.028304167410721948,-2.0232998845112027,2.0234978499014673,0,-1.0606601717798212,1.0606601717798212
14.209400000002812,9.69235907413928,17.019610910633684,0.028304167410721948,-2.033906486229,2.034103419351438,0,-1.0606601717798212,1.0606601717798212
14.219400000002812,9.692642115813387,16.999218812762805,0.028304167410721948,-2.0445130879467968,2.0447089995103362,0,-1.0606601717798212,1.0606601717798212
14.22940000000281,9.692925157487494,16.97872064887475,0.028304167410721948,-2.0551196896645942,2.055314590212387,0,-1.0606601717798212,1.0606601717798212
14.23940000000281,9.693208199161601,16.95811641896952,0.028304167410721948,-2.065726291382391,2.065920191295216,0,-1.0606601717798212,1.0606601717798212
14.249400000002808,9.693491240835709,16.937406123047108,0.028304167410721948,-2.0763328931001883,2.076525802599768,0,-1.0606601717798212,1.0606601717798212
14.259400000002808,9.693774282509814,16.91658976110752,0.028304167410721948,-2.086939494817985,2.0871314239702206,0,-1.0606601717798212,1.0606601717798212
14.269400000002806,9.694057324183921,16.89566733315075,0.028304167410721948,-2.0975460965357824,2.097737055253902,0,-1.0606601717798212,1.0606601717798212
14.279400000002806,9.694340365858029,16.87463883917681,0.028304167410721948,-2.108152698253579,2.108342696301211,0,-1.0606601717798212,1.0606601717798212
14.289400000002804,9.694623407532136,16.853504279185685,0.028304167410721948,-2.1187592999713765,2.118948346965544,0,-1.0606601717798212,1.0606601717798212
14.299400000002803,9.694906449206243,16.832296751078044,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.309400000002801,9.69518949088035,16.811086884214724,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.319400000002801,9.695472532554458,16.789877017351404,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.3294000000028,9.695755574228565,16.76866715048809,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.339400000002799,9.696038615902673,16.74745728362477,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.349400000002797,9.69632165757678,16.72624741676145,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.359400000002797,9.696604699250887,16.70503754989813,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.369400000002795,9.696887740924995,16.68382768303481,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.379400000002795,9.697170782599102,16.662617816171494,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.389400000002793,9.69745382427321,16.641407949308174,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.399400000002792,9.697736865947316,16.620198082444855,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.40940000000279,9.698019907621422,16.598988215581535,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.41940000000279,9.69830294929553,16.57777834871822,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.429400000002788,9.698585990969637,16.5565684818549,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.439400000002788,9.698869032643744,16.53535861499158,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.449400000002786,9.699152074317851,16.51414874812826,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.459400000002786,9.699435115991959,16.49293888126494,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.469400000002784,9.699718157666066,16.471729014401625,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
14.479400000002784,9.699993939121297,16.450519147538305,0.024379724775137043,-2.1209866863321136,2.1211267983263498,-1.0606601717798212,0,1.0606601717798212
14.489400000002782,9.70018470336046,16.429309280674985,0.013773123057339997,-2.1209866863321136,2.121031405358448,-1.0606601717798212,0,1.0606601717798212
14.499400000002781,9.700269401582444,16.408099413811666,0.0031665213395429548,-2.1209866863321136,2.1209890500555333,-1.0606601717798212,0,1.0606601717798212
14.509300000002781,9.70003063186576,16.385599544126965,0.008061017305526257,-2.1141078543915395,2.1141232225203903,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.519300000002781,9.700164275047404,16.36451149859164,0.01866761902332441,-2.1035012526737416,2.103584084366489,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.529300000002781,9.700403984246227,16.34352951907349,0.02927422074112256,-2.092894650955943,2.0930993765227677,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.53930000000278,9.700749759462227,16.32265360557252,0.03988082245892094,-2.082288049238145,2.082669921038857,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.549300000002782,9.701201600695406,16.301883758088728,0.050487424176719455,-2.0716814475203464,2.0722965521372654,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.559300000002782,9.701759507945761,16.28121997662211,0.06109402589451797,-2.061074845802548,2.0619801162959837,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.569300000002782,9.702423481213296,16.260662261172676,0.07170062761231649,-2.0504682440847493,2.051721472325129,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.579300000002782,9.703193520498008,16.240210611740416,0.082307229330115,-2.039861642366951,2.041521491437206,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.589300000002783,9.704069625799898,16.219865028325334,0.09291383104791352,-2.0292550406491525,2.031381057310517,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.599300000002783,9.705051797118966,16.199625510927433,0.10352043276571203,-2.0186484389313537,2.021301066145267,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.609300000002783,9.706140034455212,16.179492059546703,0.11412703448351055,-2.0080418372135553,2.0112824267118703,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.619300000002784,9.707334337808636,16.159464674183155,0.12473363620130906,-1.9974352354957567,2.0013260603909573,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.629300000002784,9.708634707179238,16.13954335483679,0.1353402379191072,-1.9868286337779586,1.9914329012045549,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.639300000002782,9.710041142567018,16.1197281015076,0.14594683963690425,-1.9762220320601616,1.981603895837913,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.649300000002782,9.711553643971977,16.10001891419559,0.15655344135470128,-1.9656154303423645,1.9718400036514114,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.65930000000278,9.713172211394111,16.08041579290076,0.16716004307249832,-1.9550088286245675,1.9621421966819843,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.66930000000278,9.714896844833426,16.0609187376231,0.1777666447902954,-1.9444022269067704,1.9525114596334656,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.679300000002778,9.716727544289917,16.041527748362626,0.18837324650809242,-1.9337956251889734,1.942948789855258,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.689300000002778,9.718664309763588,16.022242825119328,0.19897984822588946,-1.9231890234711764,1.9334551973086975,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.699300000002776,9.720707141254435,16.00306396789321,0.2095864499436865,-1.9125824217533793,1.924031704520489,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.709300000002775,9.72285603876246,15.983991176684265,0.22019305166148356,-1.9019758200355823,1.914679346522551,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.719300000002773,9.725111002287663,15.9650244514925,0.2307996533792806,-1.8913692183177853,1.905399170777616,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.729300000002773,9.727472031830045,15.946163792317915,0.24140625509707764,-1.8807626165999882,1.8961922370899078,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.739300000002771,9.729939127389605,15.927409199160504,0.2520128568148747,-1.8701560148821912,1.8870596175002083,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.749300000002771,9.732512288966342,15.908760672020275,0.2626194585326717,-1.8595494131643941,1.8780023961646153,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.759300000002769,9.735191516560258,15.89021821089722,0.27322606025046875,-1.8489428114465971,1.869021669216288,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.769300000002769,9.737976810171352,15.871781815791346,0.2838326619682658,-1.8383362097288,1.8601185446094675,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.779300000002767,9.740868169799622,15.85345148670265,0.2944392636860629,-1.827729608011003,1.8512941419450464,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.789300000002767,9.743865595445072,15.835227223631131,0.3050458654038599,-1.8171230062932058,1.8425495922769752,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.799300000002765,9.746969087107699,15.817109026576789,0.31565246712165695,-1.8065164045754087,1.8338860378987705,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.809300000002764,9.750178644787505,15.799096895539627,0.326259068839454,-1.7959098028576117,1.8253046321094057,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.819300000002762,9.753494268484488,15.781190830519641,0.33686567055725103,-1.7853032011398147,1.8168065389578647,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.829300000002762,9.756915958198649,15.763390831516833,0.34747227227504807,-1.7746965994220176,1.808392932965637,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.83930000000276,9.760443713929988,15.745696898531204,0.3580788739928451,-1.7640899977042206,1.800064998826448,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.84930000000276,9.764077535678505,15.728109031562754,0.36868547571064214,-1.7534833959864236,1.7918239310825332,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.859300000002758,9.7678174234442,15.710627230611479,0.37929207742843923,-1.7428767942686265,1.7836709337767618,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.869300000002758,9.771663377227073,15.693251495677385,0.38989867914623627,-1.7322701925508295,1.7756072200799555,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.879300000002756,9.775615397027124,15.675981826760466,0.4005052808640333,-1.7216635908330324,1.7676340118927532,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.889300000002756,9.779673482844352,15.658818223860727,0.41111188258183035,-1.7110569891152354,1.7597525394214015,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.899300000002754,9.78383763467876,15.641760686978166,0.4217184842996274,-1.7004503873974384,1.7519640407268846,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.909300000002753,9.788107852530345,15.624809216112784,0.4323250860174244,-1.6898437856796413,1.7442697612468305,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.919300000002751,9.792484136399107,15.607963811264577,0.44293168773522146,-1.6792371839618443,1.7366709532896774,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.929300000002751,9.796966486285047,15.59122447243355,0.4535382894530185,-1.6686305822440473,1.7291688755006198,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.93930000000275,9.801554902188167,15.5745911996197,0.46414489117081553,-1.6580239805262502,1.7217647922989014,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.949300000002749,9.806249384108463,15.558063992823028,0.4747514928886126,-1.6474173788084532,1.7144599732860726,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.959300000002747,9.811049932045938,15.541642852043534,0.48535809460640966,-1.6368107770906561,1.707255692624887,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.969300000002747,9.81595654600059,15.52532777728122,0.4959646963242067,-1.626204175372859,1.7001532283885719,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.979300000002745,9.820969225972421,15.50911876853608,0.5065712980420036,-1.615597573655062,1.6931538618802735,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.989300000002745,9.82608797196143,15.493015825808122,0.5171778997598008,-1.604990971937265,1.6862588769225457,1.0606601717798212,1.0606601717798212,1.4999999999999998
14.999300000002743,9.831312783967615,15.477018949097339,0.5277845014775978,-1.594384370219468,1.6794695591168318,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.009300000002742,9.83664366199098,15.461128138403735,0.5383911031953948,-1.5837777685016707,1.6727871950729674,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.01930000000274,9.842080606031523,15.445343393727308,0.5489977049131919,-1.5731711667838737,1.6662130716088164,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.02930000000274,9.847623616089242,15.429657057101622,0.5596043066309889,-1.5665950737188397,1.6635435386547857,1.0606601717798212,0,1.0606601717798212
15.039300000002738,9.853272692164142,15.413991106364435,0.570210908348786,-1.5665950737188397,1.6671414472083899,1.0606601717798212,0,1.0606601717798212
15.049300000002738,9.859027834256217,15.398325155627248,0.580817510066583,-1.5665950737188397,1.6707989421232232,1.0606601717798212,0,1.0606601717798212
15.059300000002736,9.864889042365471,15.382659204890063,0.59142411178438,-1.5665950737188397,1.6745156329518334,1.0606601717798212,0,1.0606601717798212
15.069300000002736,9.870856316491903,15.366993254152876,0.6020307135021771,-1.5665950737188397,1.678291126414031,1.0606601717798212,0,1.0606601717798212
15.079300000002734,9.876929656635513,15.351327303415689,0.6126373152199741,-1.5665950737188397,1.6821250265661214,1.0606601717798212,0,1.0606601717798212
15.089300000002734,9.8831090627963,15.335661352678502,0.6232439169377711,-1.5665950737188397,1.6860169349683507,1.0606601717798212,0,1.0606601717798212
15.099300000002732,9.889394534974267,15.319995401941314,0.6338505186555682,-1.5665950737188397,1.689966450850451,1.0606601717798212,0,1.0606601717798212
15.109300000002731,9.895786073169411,15.30432945120413,0.6444571203733652,-1.5665950737188397,1.693973171275173,1.0606601717798212,0,1.0606601717798212
15.11930000000273,9.902283677381734,15.288663500466942,0.6550637220911623,-1.5665950737188397,1.6980366912997094,1.0606601717798212,0,1.0606601717798212
15.12930000000273,9.908887347611234,15.272997549729755,0.6656703238089593,-1.5665950737188397,1.7021566041349019,1.0606601717798212,0,1.0606601717798212
15.139300000002727,9.91559708385791,15.257331598992568,0.6762769255267563,-1.5665950737188397,1.706332501302152,1.0606601717798212,0,1.0606601717798212
15.149300000002727,9.922412886121768,15.241665648255381,0.6868835272445534,-1.5665950737188397,1.7105639727879387,1.0606601717798212,0,1.0606601717798212
15.159300000002725,9.9293347544028,15.225999697518196,0.6974901289623505,-1.5665950737188397,1.7148506071958727,1.0606601717798212,0,1.0606601717798212
15.169300000002725,9.936362688701012,15.210333746781009,0.7080967306801476,-1.5665950737188397,1.7191919918962077,1.0606601717798212,0,1.0606601717798212
15.179300000002723,9.943496689016403,15.194667796043822,0.7187033323979446,-1.5665950737188397,1.7235877131727435,1.0606601717798212,0,1.0606601717798212
15.189300000002723,9.95073675534897,15.179001845306635,0.7293099341157416,-1.5665950737188397,1.7280373563670561,1.0606601717798212,0,1.0606601717798212
15.19930000000272,9.958082887698716,15.163335894569448,0.7399165358335387,-1.5665950737188397,1.732540506020001,1.0606601717798212,0,1.0606601717798212
15.20930000000272,9.965535086065639,15.147669943832263,0.7505231375513357,-1.5665950737188397,1.7370967460104338,1.0606601717798212,0,1.0606601717798212
15.219300000002718,9.97309335044974,15.132003993095076,0.7611297392691327,-1.5665950737188397,1.7417056596911071,1.0606601717798212,0,1.0606601717798212
15.229300000002718,9.98075768085102,15.116338042357889,0.7717363409869298,-1.5665950737188397,1.7463668300216972,1.0606601717798212,0,1.0606601717798212
15.239300000002716,9.988528077269477,15.100672091620702,0.7823429427047268,-1.5665950737188397,1.7510798396989293,1.0606601717798212,0,1.0606601717798212
15.249300000002716,9.996404539705113,15.085006140883515,0.7929495444225239,-1.5665950737188397,1.7558442712837676,1.0606601717798212,0,1.0606601717798212
15.259300000002714,10.004387068157927,15.06934019014633,0.8035561461403209,-1.5665950737188397,1.7606597073256438,1.0606601717798212,0,1.0606601717798212
15.269300000002714,10.012475662627917,15.053674239409142,0.8141627478581179,-1.5665950737188397,1.7655257304837044,1.0606601717798212,0,1.0606601717798212
15.279300000002712,10.020670323115088,15.038008288671955,0.824769349575915,-1.5665950737188397,1.7704419236450584,1.0606601717798212,0,1.0606601717798212
15.289300000002711,10.028971049619434,15.022342337934768,0.835375951293712,-1.5665950737188397,1.7754078700400118,1.0606601717798212,0,1.0606601717798212
15.29930000000271,10.037377842140959,15.006676387197581,0.845982553011509,-1.5665950737188397,1.7804231533542827,1.0606601717798212,0,1.0606601717798212
15.30930000000271,10.045890700679662,14.991010436460396,0.8565891547293061,-1.5665950737188397,1.785487357838191,1.0606601717798212,0,1.0606601717798212
15.319300000002707,10.054509625235543,14.975344485723209,0.8671957564471031,-1.5665950737188397,1.7906000684128214,1.0606601717798212,0,1.0606601717798212
15.329300000002707,10.063234615808602,14.959678534986022,0.8778023581649002,-1.5665950737188397,1.7957608707731652,1.0606601717798212,0,1.0606601717798212
15.339300000002705,10.072065672398839,14.944012584248835,0.8884089598826973,-1.5665950737188397,1.8009693514882459,1.0606601717798212,0,1.0606601717798212
15.349300000002705,10.081002795006254,14.928346633511648,0.8990155616004943,-1.5665950737188397,1.8062250980982377,1.0606601717798212,0,1.0606601717798212
15.359300000002703,10.090045983630848,14.912680682774461,0.9096221633182914,-1.5665950737188397,1.811527699208595,1.0606601717798212,0,1.0606601717798212
15.369300000002703,10.099195238272618,14.897014732037276,0.9202287650360884,-1.5665950737188397,1.8168767445812006,1.0606601717798212,0,1.0606601717798212
15.3793000000027,10.108450558931567,14.881348781300089,0.9308353667538855,-1.5665950737188397,1.8222718252225647,1.0606601717798212,0,1.0606601717798212
15.3893000000027,10.117811945607693,14.865682830562902,0.9414419684716825,-1.5665950737188397,1.8277125334690827,1.0606601717798212,0,1.0606601717798212
15.399300000002698,10.127279398300999,14.850016879825715,0.9520485701894795,-1.5665950737188397,1.8331984630693887,1.0606601717798212,0,1.0606601717798212
15.409300000002698,10.136852917011481,14.83435092908853,0.9626551719072766,-1.5665950737188397,1.8387292092638232,1.0606601717798212,0,1.0606601717798212
15.419300000002696,10.146532501739141,14.818684978351342,0.9732617736250736,-1.5665950737188397,1.8443043688610512,1.0606601717798212,0,1.0606601717798212
15.429300000002696,10.15631815248398,14.803019027614155,0.9838683753428706,-1.5665950737188397,1.8499235403118575,1.0606601717798212,0,1.0606601717798212
15.439300000002694,10.166209869245998,14.787353076876968,0.9944749770606677,-1.5665950737188397,1.8555863237801555,1.0606601717798212,0,1.0606601717798212
15.449300000002694,10.176207652025191,14.771687126139781,1.0050815787784648,-1.5665950737188397,1.861292321211246,1.0606601717798212,0,1.0606601717798212
15.459300000002692,10.186311500821564,14.756021175402594,1.0156881804962619,-1.5665950737188397,1.8670411363973596,1.0606601717798212,0,1.0606601717798212
15.469300000002692,10.196521415635114,14.740355224665409,1.026294782214059,-1.5665950737188397,1.8728323750405265,1.0606601717798212,0,1.0606601717798212
15.47930000000269,10.206837396465843,14.724689273928222,1.036901383931856,-1.5665950737188397,1.878665644812811,1.0606601717798212,0,1.0606601717798212
15.48930000000269,10.21725944331375,14.709023323191035,1.047507985649653,-1.5665950737188397,1.884540555413953,1.0606601717798212,0,1.0606601717798212
15.499300000002687,10.227787556178834,14.693357372453848,1.05811458736745,-1.5665950737188397,1.890456718626461,1.0606601717798212,0,1.0606601717798212
15.509300000002687,10.238421735061097,14.677691421716661,1.068721189085247,-1.5665950737188397,1.8964137483681986,1.0606601717798212,0,1.0606601717798212
15.519300000002685,10.249161979960537,14.662025470979476,1.079327790803044,-1.5665950737188397,1.9024112607425128,1.0606601717798212,0,1.0606601717798212
15.529300000002685,10.260008290877154,14.646359520242289,1.0899343925208411,-1.5665950737188397,1.908448874085945,1.0606601717798212,0,1.0606601717798212
15.539300000002683,10.270960667810952,14.630693569505102,1.1005409942386382,-1.5665950737188397,1.914526209013579,1.0606601717798212,0,1.0606601717798212
15.549300000002683,10.282019110761926,14.615027618767915,1.1111475959564352,-1.5665950737188397,1.9206428884620643,1.0606601717798212,0,1.0606601717798212
15.55930000000268,10.293183619730078,14.599361668030728,1.1217541976742322,-1.5665950737188397,1.9267985377303714,1.0606601717798212,0,1.0606601717798212
15.56930000000268,10.304454194715408,14.58369571729354,1.1323607993920293,-1.5665950737188397,1.932992784518321,1.0606601717798212,0,1.0606601717798212
15.579300000002679,10.315830835717916,14.568029766556355,1.1429674011098265,-1.5665950737188397,1.9392252589629415,1.0606601717798212,0,1.0606601717798212
15.589300000002678,10.3273135427376,14.552363815819168,1.1535740028276236,-1.5665950737188397,1.9454955936726979,1.0606601717798212,0,1.0606601717798212
15.599300000002676,10.338902315774465,14.536697865081981,1.1641806045454206,-1.5665950737188397,1.9518034237596464,1.0606601717798212,0,1.0606601717798212
15.609300000002676,10.350597154828508,14.521031914344794,1.1747872062632176,-1.5665950737188397,1.9581483868695633,1.0606601717798212,0,1.0606601717798212
15.619300000002674,10.362398059899727,14.505365963607609,1.1853938079810147,-1.5665950737188397,1.964530123210094,1.0606601717798212,0,1.0606601717798212
15.629300000002674,10.374305030988126,14.489700012870422,1.1960004096988117,-1.5665950737188397,1.9709482755769778,1.0606601717798212,0,1.0606601717798212
15.639300000002672,10.3863180680937,14.474034062133235,1.2066070114166088,-1.5665950737188397,1.9774024893783908,1.0606601717798212,0,1.0606601717798212
15.649300000002672,10.398437171216454,14.458368111396048,1.2172136131344058,-1.5665950737188397,1.9838924126574635,1.0606601717798212,0,1.0606601717798212
15.65930000000267,10.410662340356387,14.442702160658861,1.2278202148522028,-1.5665950737188397,1.9904176961130158,1.0606601717798212,0,1.0606601717798212
15.66930000000267,10.422993575513496,14.427036209921674,1.2384268165699999,-1.5665950737188397,1.9969779931185623,1.0606601717798212,0,1.0606601717798212
15.679300000002668,10.435430876687784,14.411370259184489,1.249033418287797,-1.5665950737188397,2.0035729597396337,1.0606601717798212,0,1.0606601717798212
15.689300000002667,10.44797424387925,14.395704308447302,1.259640020005594,-1.5665950737188397,2.0102022547494642,1.0606601717798212,0,1.0606601717798212
15.699300000002665,10.460623677087893,14.380038357710115,1.270246621723391,-1.5665950737188397,2.016865539643093,1.0606601717798212,0,1.0606601717798212
15.709300000002665,10.473379176313713,14.364372406972928,1.280853223441188,-1.5665950737188397,2.0235624786499224,1.0606601717798212,0,1.0606601717798212
15.719300000002663,10.486240741556713,14.34870645623574,1.291459825158985,-1.5665950737188397,2.030292738744788,1.0606601717798212,0,1.0606601717798212
15.729300000002663,10.499208372816891,14.333040505498555,1.302066426876782,-1.5665950737188397,2.037055989657576,1.0606601717798212,0,1.0606601717798212
15.739300000002661,10.512282070094246,14.317374554761368,1.3126730285945791,-1.5665950737188397,2.0438519038814436,1.0606601717798212,0,1.0606601717798212
15.74930000000266,10.52546183338878,14.301708604024181,1.3232796303123762,-1.5665950737188397,2.0506801566796797,1.0606601717798212,0,1.0606601717798212
15.759300000002659,10.53874766270049,14.286042653286994,1.3338862320301732,-1.5665950737188397,2.0575404260912564,1.0606601717798212,0,1.0606601717798212
15.769300000002659,10.55213955802938,14.270376702549807,1.3444928337479702,-1.5665950737188397,2.06443239293511,1.0606601717798212,0,1.0606601717798212
15.779300000002657,10.565637519375448,14.254710751812622,1.3550994354657673,-1.5665950737188397,2.0713557408131944,1.0606601717798212,0,1.0606601717798212
15.789300000002656,10.579241546738693,14.239044801075435,1.3657060371835643,-1.5665950737188397,2.0783101561123574,1.0606601717798212,0,1.0606601717798212
15.799300000002654,10.592951640119116,14.223378850338248,1.3763126389013614,-1.5665950737188397,2.0852953280050683,1.0606601717798212,0,1.0606601717798212
15.809300000002654,10.606767799516717,14.207712899601061,1.3869192406191584,-1.5665950737188397,2.0923109484490494,1.0606601717798212,0,1.0606601717798212
15.819300000002652,10.620690024931497,14.192046948863874,1.3975258423369554,-1.5665950737188397,2.0993567121858434,1.0606601717798212,0,1.0606601717798212
15.829300000002652,10.634718316363452,14.176380998126689,1.4081324440547525,-1.5665950737188397,2.106432316738363,1.0606601717798212,0,1.0606601717798212
15.83930000000265,10.648852673812588,14.160715047389502,1.4187390457725495,-1.5665950737188397,2.113537462407454,1.0606601717798212,0,1.0606601717798212
15.84930000000265,10.663093097278901,14.145049096652315,1.4293456474903465,-1.5665950737188397,2.1206718522675154,1.0606601717798212,0,1.0606601717798212
15.859300000002648,10.677439586762391,14.129383145915128,1.4399522492081436,-1.5665950737188397,2.127835192161209,1.0606601717798212,0,1.0606601717798212
15.869300000002648,10.691892142263061,14.11371719517794,1.4505588509259406,-1.5665950737188397,2.1350271906932994,1.0606601717798212,0,1.0606601717798212
15.879300000002646,10.706450763780907,14.098051244440754,1.4611654526437377,-1.5665950737188397,2.142247559223657,1.0606601717798212,0,1.0606601717798212
15.889300000002645,10.721115451315931,14.082385293703569,1.4717720543615347,-1.5665950737188397,2.1494960118594566,1.0606601717798212,0,1.0606601717798212
15.899300000002643,10.735886204868134,14.066743865429553,1.4823786560793317,-1.5593825845507376,2.1515391060819007,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.909300000002643,10.750763024437516,14.051203072592635,1.4929852577971288,-1.5487759828329406,2.151211757359024,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.919300000002641,10.765745910024075,14.0357683457729,1.5035918595149258,-1.5381693811151436,2.1509889644067672,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.929300000002641,10.780834861627811,14.020439684970338,1.514198461232723,-1.5275627793973465,2.1508707597156302,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.939300000002639,10.79600743567949,14.005217090184955,1.5150469893701468,-1.5169561776795495,2.1439504250331196,-1.0606601717798212,1.0606601717798212,1.4999999999999998
15.949300000002639,10.811104872564602,13.99010056141675,1.5044403876523496,-1.5063495759617525,2.1289504280277884,-1.0606601717798212,1.0606601717798212,1.4999999999999998
15.959300000002637,10.826096243432534,13.975090098665722,1.4938337859345525,-1.4957429742439554,2.1139504310649557,-1.0606601717798212,1.0606601717798212,1.4999999999999998
15.969300000002637,10.840981548283288,13.960185701931874,1.4832271842167555,-1.4851363725261584,2.098950434145533,-1.0606601717798212,1.0606601717798212,1.4999999999999998
15.979300000002635,10.855760787116866,13.945387371215203,1.4726205824989584,-1.4745297708083613,2.0839504372704574,-1.0606601717798212,1.0606601717798212,1.4999999999999998
15.989300000002634,10.870433959933267,13.93069510651571,1.4620139807811614,-1.4639231690905643,2.0689504404406933,-1.0606601717798212,1.0606601717798212,1.4999999999999998
15.999300000002632,10.885001066732487,13.916108907833394,1.4514073790633644,-1.4533165673727673,2.0539504436572336,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.009300000002632,10.89946210751453,13.901628775168257,1.4408007773455673,-1.4427099656549702,2.038950446921101,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.01930000000263,10.913817082279396,13.887254708520297,1.4301941756277703,-1.4321033639371732,2.0239504502333463,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.02930000000263,10.928065991027083,13.872986707889519,1.4195875739099733,-1.4214967622193762,2.008950453595054,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.03930000000263,10.942208833757592,13.858824773275915,1.4089809721921762,-1.4108901605015791,1.9939504570073403,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.049300000002628,10.956245610470923,13.844768904679489,1.3983743704743792,-1.400283558783782,1.9789504604713555,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.059300000002626,10.970176321167076,13.830819102100241,1.3877677687565821,-1.389676957065985,1.9639504639882845,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.069300000002624,10.984000965846052,13.816975365538172,1.377161167038785,-1.379070355348188,1.9489504675593492,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.079300000002625,10.997719544507849,13.803237694993282,1.366554565320988,-1.368463753630391,1.9339504711858093,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.089300000002623,11.011332057152467,13.789606090465568,1.355947963603191,-1.357857151912594,1.9189504748689639,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.09930000000262,11.02483850377991,13.776080551955031,1.345341361885394,-1.3472505501947967,1.9039504786101527,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.10930000000262,11.038238884390173,13.762661079461674,1.334734760167597,-1.3366439484769996,1.8889504824107584,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.11930000000262,11.051533198983257,13.749347672985493,1.3241281584498,-1.3260373467592026,1.8739504862722078,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.12930000000262,11.064721447559165,13.736140332526494,1.3135215567320029,-1.3154307450414056,1.858950490195974,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.139300000002617,11.077803630117895,13.72303905808467,1.3029149550142058,-1.3048241433236085,1.8439504941835774,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.149300000002615,11.090779746659447,13.710043849660025,1.2923083532964088,-1.2942175416058115,1.8289504982365887,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.159300000002617,11.10364979718382,13.697154707252556,1.2817017515786118,-1.2836109398880144,1.8139505023566307,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.169300000002615,11.116413781691016,13.684371630862266,1.2710951498608147,-1.2730043381702174,1.7989505065453801,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.179300000002613,11.129071700181033,13.671694620489156,1.2604885481430177,-1.2623977364524204,1.7839505108045703,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.18930000000261,11.141623552653876,13.659123676133222,1.2498819464252207,-1.2517911347346233,1.7689505151359928,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.199300000002612,11.154069339109537,13.646658797794466,1.2392753447074236,-1.2411845330168263,1.7539505195415008,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.20930000000261,11.16640905954802,13.634299985472886,1.2286687429896266,-1.2305779312990293,1.7389505240230119,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.219300000002608,11.178642713969326,13.622047239168486,1.2180621412718295,-1.2199713295812322,1.7239505285825094,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.229300000002606,11.190770302373455,13.609900558881266,1.2074555395540325,-1.2093647278634352,1.7089505332220476,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.239200000002608,11.203003314563036,13.599160259861742,1.2026516504294493,-1.1992575378797543,1.6984079705542154,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.249200000002606,11.21508286407592,13.587220717491533,1.2132582521472475,-1.1886509361619562,1.6984954031265698,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.259200000002608,11.22726847960598,13.575387241138504,1.2238648538650456,-1.178044334444158,1.6987152894002244,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.269200000002606,11.23956016115322,13.563659830802651,1.2344714555828438,-1.1674377327263599,1.699067577950356,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.279200000002607,11.251957908717639,13.552038486483974,1.2450780573006424,-1.1568311310085613,1.6995521864426786,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.28920000000261,11.264461722299234,13.540523208182478,1.255684659018441,-1.146224529290763,1.70016900172956,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.299200000002607,11.277071601898008,13.52911399589816,1.2662912607362393,-1.1356179275729643,1.7009178799818905,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.30920000000261,11.28978754751396,13.517810849631019,1.276897862454038,-1.1250113258551657,1.7017986468563457,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.319200000002606,11.30260955914709,13.506613769381055,1.2875044641718363,-1.1144047241373674,1.7028110976975952,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.329200000002608,11.315537636797398,13.49552275514827,1.2981110658896349,-1.1037981224195688,1.7039549977749087,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.33920000000261,11.328571780464884,13.484537806932662,1.3087176676074335,-1.0931915207017702,1.7052300825525244,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.349200000002607,11.341711990149546,13.473658924734234,1.3193242693252318,-1.0825849189839718,1.7066360579930595,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.35920000000261,11.354958265851389,13.462886108552985,1.3299308710430304,-1.0719783172661732,1.7081726008931561,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.369200000002607,11.368310607570407,13.452219358388911,1.340537472760828,-1.0613717155483755,1.7098393592504793,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.37920000000261,11.381769015306602,13.441658674242017,1.351144074478625,-1.0507651138305785,1.7116359526611051,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.389200000002607,11.395333489059976,13.431204056112302,1.361750676196422,-1.0401585121127814,1.7135619727462696,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.399200000002605,11.409004028830529,13.420855503999764,1.372357277914219,-1.0295519103949844,1.7156169836073805,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.409200000002603,11.422780634618258,13.410613017904405,1.382963879632016,-1.0189453086771874,1.7178005223081305,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.419200000002604,11.436663306423165,13.400476597826222,1.393570481349813,-1.0083387069593903,1.720112099382504,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.429200000002602,11.45065204424525,13.390446243765219,1.4041770830676101,-0.9977321052415933,1.7225511993674045,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.4392000000026,11.464746848084514,13.380521955721393,1.4147836847854072,-0.9871255035237962,1.7251172813585987,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.449200000002598,11.478947717940956,13.370703733694745,1.4253902865032042,-0.9765189018059992,1.7278097795886216,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.4592000000026,11.493254653814576,13.360991577685274,1.4359968882210012,-0.9659123000882022,1.730628104025264,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.469200000002598,11.507667655705372,13.351385487692983,1.4466034899387983,-0.9553056983704051,1.7335716409892261,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.479200000002596,11.522186723613348,13.341885463717869,1.4572100916565953,-0.9446990966526081,1.7366397537895062,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.489200000002594,11.5368118575385,13.332491505759933,1.4678166933743924,-0.9340924949348111,1.7398317833750696,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.499200000002595,11.551543057480833,13.323203613819175,1.4784232950921894,-0.9234858932170139,1.7431470490013379,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.509200000002593,11.566380323440342,13.314021787895594,1.4890298968099864,-0.9128792914992169,1.7465848489100295,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.51920000000259,11.581323655417028,13.304946027989192,1.4996364985277835,-0.9022726897814198,1.7501444610208807,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.52920000000259,11.596373053410895,13.295976334099969,1.5102431002455805,-0.8916660880636228,1.753825143633785,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.53920000000259,11.611528517421938,13.287112706227923,1.5208497019633775,-0.8810594863458258,1.7576261361398973,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.54920000000259,11.626790047450159,13.278355144373053,1.5314563036811746,-0.8704528846280287,1.7615466597402587,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.559200000002587,11.642157643495558,13.269703648535364,1.5420629053989718,-0.8598462829102317,1.7655859181705265,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.569200000002585,11.657631305558134,13.26115821871485,1.5526695071167689,-0.8492396811924346,1.7697430984304072,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.579200000002587,11.67321103363789,13.252718854911517,1.563276108834566,-0.8386330794746376,1.7740173715164278,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.589200000002585,11.688896827734823,13.24438555712536,1.573882710552363,-0.8280264777568405,1.7784078931567,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.599200000002583,11.704688687848932,13.236158325356381,1.58448931227016,-0.8174198760390434,1.7829138045463808,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.60920000000258,11.720586613980222,13.22803715960458,1.595095913987957,-0.8068132743212464,1.7875342330825574,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.619200000002582,11.736590606128688,13.220022059869958,1.605702515705754,-0.7962066726034494,1.7922682930973375,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.62920000000258,11.752700664294334,13.212113026152513,1.616309117423551,-0.7856000708856523,1.797115086587957,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.639200000002578,11.768916788477156,13.204310058452247,1.6269157191413481,-0.7749934691678553,1.8020737039427763,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.649200000002576,11.785238978677157,13.196613156769159,1.6375223208591452,-0.7643868674500582,1.8071432246620727,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.659200000002578,11.801667234894335,13.189022321103248,1.6481289225769422,-0.7537802657322612,1.8123227180725927,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.669200000002576,11.818201557128692,13.181537551454515,1.6587355242947392,-0.7431736640144642,1.8176112440348808,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.679200000002574,11.834841945380226,13.17415884782296,1.6693421260125363,-0.7325670622966671,1.823007853642442,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.68920000000257,11.85158839964894,13.166886210208583,1.6799487277303333,-0.7219604605788701,1.828511589911866,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.699200000002573,11.86844091993483,13.159719638611385,1.6905553294481304,-0.711353858861073,1.8341214884630777,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.70920000000257,11.885399506237897,13.152659133031364,1.7011619311659274,-0.700747257143276,1.8398365781889467,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.71920000000257,11.902464158558145,13.14570469346852,1.7117685328837244,-0.690140655425479,1.8456558819135294,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.729200000002567,11.91963487689557,13.138856319922855,1.7223751346015215,-0.6795340537076819,1.8515784170382859,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.73920000000257,11.936911661250171,13.132114012394368,1.7329817363193185,-0.6689274519898849,1.8576031961756525,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.749200000002567,11.954294511621951,13.125477770883059,1.7435883380371155,-0.6583208502720879,1.863729227769419,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.759200000002565,11.97178342801091,13.118947595388928,1.7541949397549126,-0.6477142485542908,1.8699555167013977,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.769200000002563,11.989378410417046,13.112523485911975,1.7648015414727096,-0.6371076468364938,1.8762810648839332,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.779200000002565,12.00707945884036,13.106205442452199,1.7754081431905067,-0.6265010451186968,1.8827048718378518,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.789200000002563,12.024886573280853,13.099993465009602,1.7860147449083037,-0.6158944434008997,1.889225935255489,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.79920000000256,12.042799753738523,13.093887553584183,1.7966213466261007,-0.6052878416831026,1.8958432515484955,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.80920000000256,12.060819000213371,13.087887708175941,1.8072279483438978,-0.5946812399653055,1.9025558163801575,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.81920000000256,12.078944312705396,13.081993928784877,1.8178345500616948,-0.5840746382475085,1.9093626251820166,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.829200000002558,12.0971756912146,13.076206215410993,1.8284411517794918,-0.5734680365297115,1.916262673654621,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.839200000002556,12.115513135740983,13.070524568054285,1.8390477534972889,-0.5628614348119144,1.9232549582522729,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.849200000002554,12.133956646284542,13.064948986714755,1.849654355215086,-0.5522548330941174,1.9303384766516847,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.859200000002556,12.152506222845279,13.059479471392404,1.860260956932883,-0.5416482313763203,1.9375122282044934,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.869200000002554,12.171161865423196,13.05411602208723,1.87086755865068,-0.5310416296585233,1.944775214373614,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.87920000000255,12.18992357401829,13.048858638799235,1.881474160368477,-0.5204350279407263,1.9521264391534505,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.88920000000255,12.20879134863056,13.043707321528418,1.892080762086274,-0.5098284262229292,1.9595649094740202,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.89920000000255,12.22776518926001,13.038662070274777,1.902687363804071,-0.4992218245051322,1.9670896355890646,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.90920000000255,12.246844830741594,13.033722885038316,1.9122333053500886,-0.48861522278733516,1.973671971232718,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.919200000002547,12.265914130786504,13.02888976581903,1.9016267036322916,-0.4780086210695381,1.960784629117695,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.929200000002545,12.284877364814236,13.024162712616926,1.8910201019144945,-0.4674020193517411,1.9479275329279555,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.939200000002547,12.303734532824791,13.019541725431997,1.8804135001966975,-0.45679541763394405,1.9351012855386576,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.949200000002545,12.322485634818165,13.015026804264247,1.8698068984789005,-0.446188815916147,1.9223065044492615,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.959200000002543,12.341130670794364,13.010617949113676,1.8592002967611034,-0.43558221419834997,1.9095438221739014,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.96920000000254,12.359669640753383,13.006315159980282,1.8485936950433064,-0.42497561248055293,1.8968138866417776,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.979200000002542,12.378102544695224,13.002118436864066,1.8379870933255094,-0.4143690107627558,1.8841173616077262,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.98920000000254,12.396429382619889,12.998027779765028,1.8273804916077123,-0.40376240904495875,1.8714549270731136,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.99920000000254,12.414650154527376,12.994043188683166,1.8167738898899153,-0.3931558073271617,1.8588272797171894,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.009200000002537,12.432764860417684,12.990164663618485,1.8061672881721182,-0.3825492056093647,1.8462351333390283,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.019200000002538,12.450773500290813,12.986392204570981,1.7955606864543212,-0.37194260389156764,1.8336792193101696,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.029200000002536,12.468676074146767,12.982725811540654,1.7849540847365242,-0.3613360021737706,1.8211602870380537,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.039200000002534,12.48647258198554,12.979165484527506,1.7743474830187271,-0.35072940045597356,1.8086791044403367,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.049200000002532,12.504163023807138,12.975711223531535,1.76374088130093,-0.3401227987381765,1.7962364584301453,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.059200000002534,12.521747399611556,12.972363028552744,1.753134279583133,-0.3295161970203795,1.7838331554123117,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.06920000000253,12.539225709398796,12.969120899591129,1.742527677865336,-0.31890959530258245,1.7714700217906079,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.07920000000253,12.556597953168858,12.965984836646692,1.731921076147539,-0.3083029935847854,1.7591479044859728,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.089200000002528,12.573864130921741,12.962954839719433,1.721314474429742,-0.2976963918669884,1.74686767146569,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.09920000000253,12.591024242657449,12.960030908809353,1.7107078727119447,-0.28708979014919134,1.734630212283452,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.109200000002527,12.608078288375978,12.95721304391645,1.7001012709941477,-0.2764831884313943,1.7224364386302058,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.119200000002525,12.62502626807733,12.954501245040726,1.6894946692763506,-0.26587658671359726,1.7102872848956336,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.129200000002523,12.6418681817615,12.95189551218218,1.6788880675585536,-0.2552699849958002,1.698183708740091,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.139200000002525,12.658604029428497,12.94939584534081,1.6682814658407565,-0.2446633832780032,1.686126691676762,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.149200000002523,12.675233811078312,12.94700224451662,1.6576748641229595,-0.23405678156020604,1.674117239663756,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.15920000000252,12.691757526710951,12.944714709709608,1.6470682624051625,-0.223450179842409,1.662156383705807,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.16920000000252,12.708175176326412,12.942533240919772,1.6364616606873654,-0.21284357812461197,1.6502451804651748,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.17920000000252,12.724486759924694,12.940457838147115,1.6258550589695684,-0.20223697640681493,1.6383847128812907,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.18920000000252,12.7406922775058,12.938488501391637,1.6152484572517714,-0.191630374689018,1.6265760907986078,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.199200000002516,12.756791729069727,12.936625230653336,1.6046418555339743,-0.18102377297122096,1.6148204516020512,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.209200000002514,12.772785114616477,12.934868025932213,1.5940352538161773,-0.17041717125342393,1.603118960859369,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.219200000002516,12.788672434146047,12.933216887228268,1.5834286520983802,-0.1598105695356269,1.5914728129696072,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.229200000002514,12.804453687658441,12.9316718145415,1.5728220503805832,-0.14920396781782963,1.5798832318168219,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.239200000002512,12.820128875153655,12.930232807871912,1.5622154486627862,-0.1385973661000326,1.5683514714280522,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.24920000000251,12.835697996631692,12.9288998672195,1.5516088469449891,-0.12799076438223556,1.5568788166344574,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.25920000000251,12.851161052092552,12.927672992584267,1.541002245227192,-0.11738416266443852,1.5454665837344004,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.26920000000251,12.866518041536233,12.926552183966212,1.530395643509395,-0.10677756094664148,1.5341161211571468,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.279200000002508,12.881768964962736,12.925537441365334,1.519789041791598,-0.09617095922884444,1.5228288101256884,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.289200000002506,12.896913822372062,12.924628764781634,1.509182440073801,-0.0855643575110474,1.511606065317082,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.299200000002507,12.911952613764209,12.923826154215114,1.498575838356004,-0.07495775579325037,1.5004493355185173,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.309200000002505,12.926885339139178,12.92312960966577,1.487969236638207,-0.06435115407545333,1.4893601042771794,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.319200000002503,12.94171199849697,12.922539131133604,1.4773626349204096,-0.053744552357656294,1.4783398905417862,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.3292000000025,12.956432591837583,12.922054718618616,1.4667560332026126,-0.04313795063985926,1.4673902492935103,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.339200000002503,12.97104711916102,12.921676372120807,1.4561494314848156,-0.03253134892206222,1.4565127721637872,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.3492000000025,12.985555580467276,12.921404091640175,1.4455428297670185,-0.021924747204265183,1.4457090880363208,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.3592000000025,12.999957975756356,12.921237877176722,1.4349362280492215,-0.011318145486468145,1.4349808636303762,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.369200000002497,13.014254305028258,12.921177728730447,1.4243296263314245,-0.0007115437686711079,1.4243298040622296,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.3792000000025,13.02844456828298,12.921223646301348,1.4137230246136274,0.00989505794912593,1.4137576533814131,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.389200000002496,13.042528765520528,12.921375629889429,1.4031164228958304,0.02050165966692319,1.403266195078143,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.399200000002494,13.056506896740894,12.921633679494686,1.3925098211780333,0.031108261384720226,1.3928572525580856,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.409200000002492,13.070378961944085,12.921997795117123,1.3819032194602363,0.04171486310251726,1.3825326895803323,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.419200000002494,13.084144961130097,12.922427836072536,1.3712966177424393,0.04309372132583089,1.3719735721396247,-1.0606601717798212,0,1.0606601717798212
17.429200000002492,13.097804894298932,12.922858773285794,1.3606900160246422,0.04309372132583089,1.36137224465862,-1.0606601717798212,0,1.0606601717798212
17.43920000000249,13.111358761450585,12.923289710499054,1.3500834143068452,0.04309372132583089,1.3507709999863549,-1.0606601717798212,0,1.0606601717798212
17.449200000002488,13.124806562585064,12.923720647712312,1.3394768125890482,0.04309372132583089,1.3401698400879736,-1.0606601717798212,0,1.0606601717798212
17.45920000000249,13.138148297702365,12.92415158492557,1.3288702108712511,0.04309372132583089,1.3295687669912797,-1.0606601717798212,0,1.0606601717798212
17.469200000002488,13.151383966802488,12.924582522138827,1.318263609153454,0.04309372132583089,1.3189677827892534,-1.0606601717798212,0,1.0606601717798212
17.479200000002486,13.16451356988543,12.925013459352087,1.307657007435657,0.04309372132583089,1.3083668896426899,-1.0606601717798212,0,1.0606601717798212
17.489200000002484,13.177537106951196,12.925444396565345,1.29705040571786,0.04309372132583089,1.2977660897829677,-1.0606601717798212,0,1.0606601717798212
17.499200000002485,13.190454577999786,12.925875333778603,1.286443804000063,0.04309372132583089,1.2871653855149543,-1.0606601717798212,0,1.0606601717798212
17.509200000002483,13.203265983031194,12.92630627099186,1.275837202282266,0.04309372132583089,1.276564779220055,-1.0606601717798212,0,1.0606601717798212
17.51920000000248,13.215971322045428,12.92673720820512,1.265230600564469,0.04309372132583089,1.2659642733594163,-1.0606601717798212,0,1.0606601717798212
17.52920000000248,13.22857059504248,12.927168145418378,1.2546239988466719,0.04309372132583089,1.25536387047729,-1.0606601717798212,0,1.0606601717798212
17.53920000000248,13.241063802022358,12.927599082631636,1.2440173971288746,0.04309372132583089,1.2447635732045699,-1.0606601717798212,0,1.0606601717798212
17.54920000000248,13.253450942985056,12.928030019844893,1.2334107954110776,0.04309372132583089,1.2341633842625115,-1.0606601717798212,0,1.0606601717798212
17.559200000002477,13.265732017930578,12.928460957058153,1.2228041936932805,0.04309372132583089,1.2235633064666422,-1.0606601717798212,0,1.0606601717798212
17.569200000002475,13.27790702685892,12.92889189427141,1.2121975919754835,0.04309372132583089,1.2129633427308795,-1.0606601717798212,0,1.0606601717798212
17.579200000002476,13.289975969770085,12.929322831484669,1.2015909902576865,0.04309372132583089,1.2023634960718643,-1.0606601717798212,0,1.0606601717798212
17.589200000002474,13.30193884666407,12.929753768697926,1.1909843885398894,0.04309372132583089,1.1917637696135266,-1.0606601717798212,0,1.0606601717798212
17.599200000002472,13.31379565754088,12.930184705911186,1.1803777868220924,0.04309372132583089,1.1811641665918966,-1.0606601717798212,0,1.0606601717798212
17.60920000000247,13.32554640240051,12.930615643124444,1.1697711851042953,0.04309372132583089,1.1705646903601765,-1.0606601717798212,0,1.0606601717798212
17.619200000002472,13.337191081242961,12.931046580337702,1.1591645833864983,0.04309372132583089,1.1599653443940912,-1.0606601717798212,0,1.0606601717798212
17.62920000000247,13.348729694068238,12.931501324068515,1.1485579816687013,0.05020014447675491,1.1496545097377593,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.639200000002468,13.360162240876333,12.932056358521871,1.1379513799509042,0.06080674619455195,1.139574834539152,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.649200000002466,13.371488721667253,12.932717458992405,1.1273447782331072,0.07141334791234899,1.1296044065377506,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.659200000002468,13.382709136440994,12.93348462548012,1.1167381765153102,0.08201994963014604,1.1197461440094678,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.669200000002466,13.393823485197556,12.93435785798501,1.1061315747975131,0.09262655134794309,1.1100030354817232,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.679200000002464,13.404831767936942,12.935337156507076,1.095524973079716,0.10323315306574013,1.100378139792502,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.68920000000246,13.415733984659148,12.936422521046323,1.084918371361919,0.11383975478353717,1.090874585957421,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.699200000002463,13.426530135364178,12.937613951602748,1.074311769644122,0.12444635650133422,1.0814955728260482,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.70920000000246,13.437220220052028,12.93891144817635,1.063705167926325,0.13505295821913127,1.072244368507902,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.71920000000246,13.447804238722702,12.94031501076713,1.053098566208528,0.1456595599369283,1.0631243095477956,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.729200000002457,13.458282191376197,12.941824639375087,1.042491964490731,0.15626616165472534,1.054138799829531,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.73920000000246,13.468654078012515,12.943440334000224,1.0318853627729339,0.16687276337252238,1.0452913091863967,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.749200000002457,13.478919898631652,12.945162094642539,1.0212787610551368,0.17747936509031945,1.0365853716965034,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.759200000002455,13.489079653233615,12.94698992130203,1.0106721593373398,0.18808596680811648,1.0280245836407536,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.769200000002453,13.499133341818398,12.948923813978698,1.0000655576195427,0.19869256852591352,1.0196126011011788,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.779200000002454,13.509080964386003,12.950963772672548,0.9894589559017457,0.20929917024371056,1.011353137177553,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.789200000002452,13.51892252093643,12.953109797383574,0.9788523541839487,0.21990577196150762,1.0032499588006196,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.79920000000245,13.528658011469679,12.955361888111778,0.9682457524661516,0.23051237367930466,0.9953068831209858,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.80920000000245,13.538287435985751,12.957720044857158,0.9576391507483546,0.2411189753971017,0.9875277734537788,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.81920000000245,13.547810794484644,12.96018426761972,0.9470325490305576,0.25172557711489874,0.9799165347605602,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.829200000002448,13.557228086966362,12.962754556399457,0.9364259473127605,0.2623321788326958,0.9724771086517721,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.839200000002446,13.566539313430898,12.965430911196371,0.9258193455949635,0.2729387805504928,0.965213467895199,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.849200000002444,13.575744473878258,12.968213332010466,0.9152127438771664,0.28354538226828985,0.9581296104185709,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.859200000002446,13.58484356830844,12.971101818841738,0.9046061421593694,0.29415198398608694,0.9512295527975403,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.869200000002444,13.593836596721443,12.974096371690187,0.8939995404415724,0.304758585703884,0.9445173232238645,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.87920000000244,13.602723559117269,12.977196990555814,0.8833929387237753,0.315365187421681,0.937996953952698,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.88920000000244,13.611504455495917,12.98040367543862,0.8727863370059783,0.32597178913947805,0.9316724732324689,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.89920000000244,13.620179285857386,12.983716426338605,0.8621797352881813,0.3365783908572751,0.9255478967258641,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.90920000000244,13.628748050201677,12.987135243255764,0.851573133570384,0.3471849925750721,0.9196272184359464,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.919200000002437,13.637210748528792,12.990660126190104,0.840966531852587,0.35779159429286916,0.913914401157352,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.929200000002435,13.645567380838727,12.994291075141621,0.8303599301347899,0.3683981960106662,0.9084133664788109,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.939200000002437,13.653817947131486,12.998028090110317,0.8197533284169929,0.3790047977284633,0.9031279843698409,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.949200000002435,13.661962447407067,13.00187117109619,0.8091467266991959,0.38961139944626033,0.8980620623912896,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.959200000002433,13.67000088166547,13.005820318099241,0.7985401249813988,0.40021800116405737,0.8932193345763746,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.96920000000243,13.677933249906692,13.00987553111947,0.7879335232636018,0.4108246028818544,0.8886034500358562,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.979200000002432,13.68575955213074,13.014036810156878,0.7773269215458047,0.42143120459965144,0.8842179613478743,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.98920000000243,13.693479788337607,13.018304155211462,0.7667203198280077,0.4320378063174485,0.880066312799641,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.99920000000243,13.701093958527297,13.022677566283225,0.7561137181102107,0.4426444080352455,0.8761518285544578,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.009200000002426,13.70860206269981,13.027157043372165,0.7455071163924136,0.45325100975304256,0.8724777008232844,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.019200000002428,13.716004100855143,13.031742586478286,0.7349005146746166,0.4638576114708396,0.8690469781251464,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.029200000002426,13.7233000729933,13.036434195601583,0.7242939129568196,0.4744642131886367,0.8658625537249044,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.039200000002424,13.730489979114278,13.041231870742056,0.7136873112390225,0.4850708149064337,0.8629271543401431,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.049200000002422,13.73757381921808,13.04613561189971,0.7030807095212255,0.49567741662423076,0.8602433292110675,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.059200000002424,13.7445515933047,13.05114541907454,0.6924741078034284,0.5062840183420279,0.8578134396281658,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.06920000000242,13.751423301374146,13.05626129226655,0.6818675060856314,0.5168906200598249,0.8556396490119359,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.07920000000242,13.758188943426413,13.061483231475735,0.6712609043678344,0.5274972217776219,0.8537239136370918,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.089200000002418,13.764848519461502,13.0668112367021,0.6606543026500373,0.538103823495419,0.8520679740903282,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.09920000000242,13.771402029479413,13.072245307945643,0.6500477009322403,0.548710425213216,0.8506733475459071,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.109200000002417,13.777849473480144,13.077785445206363,0.6394410992144433,0.559317026931013,0.8495413209370825,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.119200000002415,13.7841908514637,13.083431648484261,0.6288344974966462,0.5699236286488101,0.8486729450937425,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.129200000002413,13.790426163430077,13.089183917779337,0.618227895778849,0.5805302303666071,0.8480690299077366,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.139200000002415,13.796555409379275,13.095042253091593,0.6076212940610519,0.5911368320844042,0.8477301405773021,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.149100000002413,13.802033869384207,13.10096135764502,0.5963937554159487,0.6016970562748478,0.8471864369953971,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.159100000002415,13.807944773929778,13.107031361216356,0.5857871536981505,0.612303657992646,0.8473856023257391,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.169100000002413,13.813749612458171,13.113207430804872,0.5751805519803523,0.6229102597104441,0.8478501394874898,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.179100000002414,13.819448384969386,13.119489566410566,0.5645739502625542,0.6335168614282423,0.8485796126639832,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.189100000002416,13.825041091463422,13.125877768033437,0.5539673485447556,0.6441234631460409,0.8495733394057018,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.199100000002414,13.83052773194028,13.132372035673487,0.5433607468269571,0.6547300648638393,0.8508303938088694,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.209100000002415,13.835908306399961,13.138972369330714,0.5327541451091586,0.6653366665816378,0.8523496107988529,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.219100000002413,13.841182814842464,13.145678769005121,0.52214754339136,0.6759432682994364,0.8541295914724861,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.229100000002415,13.84635125726779,13.152491234696704,0.5115409416735616,0.6865498700172349,0.8561687094428039,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.239100000002416,13.851413633675936,13.159409766405465,0.5009343399557631,0.6971564717350334,0.8584651181200995,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.249100000002414,13.856369944066905,13.166434364131405,0.4903277382379645,0.707763073452832,0.8610167588548766,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.259100000002416,13.861220188440695,13.173565027874522,0.479721136520166,0.7183696751706304,0.8638213698612445,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.269100000002418,13.865964366797309,13.180801757634818,0.46911453480236753,0.7289762768884289,0.8668764958337243,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.279100000002416,13.870602479136743,13.18814455341229,0.4585079330845702,0.7395828786062265,0.8701794981663019,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.289100000002414,13.875134525458998,13.195593415206941,0.4479013313667732,0.7501894803240235,0.8737275656799186,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.29910000000241,13.879560505764076,13.20314834301877,0.4372947296489761,0.7607960820418206,0.877517725763392,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.309100000002413,13.883880420051977,13.210809336847776,0.42668812793117905,0.7714026837596176,0.8815468558329471,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.31910000000241,13.888094268322698,13.21857639669396,0.416081526213382,0.7820092854774147,0.8858116950170357,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.32910000000241,13.892202050576245,13.226449522557322,0.405474924495585,0.7926158871952117,0.8903088559758084,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.339100000002407,13.89620376681261,13.234428714437861,0.39486832277778794,0.8032224889130087,0.8950348367683527,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.34910000000241,13.900099417031798,13.242513972335582,0.3842617210599909,0.8138290906308058,0.8999860326854804,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.359100000002407,13.903889001233809,13.250705296250477,0.37365511934219386,0.8244356923486028,0.9051587479712877,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.369100000002405,13.907572519418641,13.259002686182551,0.3630485176243968,0.8350422940663998,0.9105492073627585,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.379100000002403,13.911149971586296,13.267406142131803,0.3524419159065998,0.845648895784197,0.9161535673831906,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.389100000002404,13.914621357736774,13.275915664098234,0.34183531418880275,0.856255497501994,0.9219679273320438,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.399100000002402,13.91798667787007,13.284531252081841,0.3312287124710057,0.8668620992197911,0.9279883399207897,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.4091000000024,13.92126765430651,13.293252906082627,0.32741033585259877,0.8774687009375881,0.936562250546225,0,1.0606601717798212,1.0606601717798212
18.4191000000024,13.924541757665036,13.30208062610059,0.32741033585259877,0.8880753026553851,0.9465068785854467,0,1.0606601717798212,1.0606601717798212
18.4291000000024,13.92781586102356,13.311014412135734,0.32741033585259877,0.8986819043731822,0.9564657303170464,0,1.0606601717798212,1.0606601717798212
18.439100000002398,13.931089964382087,13.320054264188052,0.32741033585259877,0.9092885060909792,0.9664383660287273,0,1.0606601717798212,1.0606601717798212
18.449100000002396,13.934364067740614,13.32920018225755,0.32741033585259877,0.9198951078087763,0.9764243633756952,0,1.0606601717798212,1.0606601717798212
18.459100000002394,13.937638171099138,13.338452166344226,0.32741033585259877,0.9305017095265733,0.9864233165608906,0,1.0606601717798212,1.0606601717798212
18.469100000002395,13.940912274457665,13.34781021644808,0.32741033585259877,0.9411083112443703,0.9964348355594269,0,1.0606601717798212,1.0606601717798212
18.479100000002394,13.94418637781619,13.35727433256911,0.32741033585259877,0.9517149129621674,1.0064585453846062,0,1.0606601717798212,1.0606601717798212
18.48910000000239,13.947460481174716,13.36684451470732,0.32741033585259877,0.9623215146799644,1.0164940853930495,0,1.0606601717798212,1.0606601717798212
18.49910000000239,13.95073458453324,13.376520762862707,0.32741033585259877,0.9729281163977614,1.0265411086266383,0,1.0606601717798212,1.0606601717798212
18.50910000000239,13.954008687891767,13.386303077035274,0.32741033585259877,0.9835347181155585,1.0365992811891018,0,1.0606601717798212,1.0606601717798212
18.51910000000239,13.957282791250291,13.396191457225017,0.32741033585259877,0.9941413198333555,1.0466682816552328,0,1.0606601717798212,1.0606601717798212
18.529100000002387,13.960556894608818,13.40618590343194,0.32741033585259877,1.0047479215511526,1.056747800510828,0,1.0606601717798212,1.0606601717798212
18.539100000002385,13.963830997967344,13.416286415656037,0.32741033585259877,1.0153545232689496,1.0668375396215806,0,1.0606601717798212,1.0606601717798212
18.549100000002387,13.967105101325869,13.426492993897316,0.32741033585259877,1.0259611249867466,1.076937211729255,0,1.0606601717798212,1.0606601717798212
18.559100000002385,13.970379204684395,13.43680563815577,0.32741033585259877,1.0365677267045437,1.0870465399735822,0,1.0606601717798212,1.0606601717798212
18.569100000002383,13.97365330804292,13.447224348431405,0.32741033585259877,1.0471743284223407,1.0971652574384096,0,1.0606601717798212,1.0606601717798212
18.57910000000238,13.976927411401446,13.457749124724215,0.32741033585259877,1.0577809301401377,1.1072931067207303,0,1.0606601717798212,1.0606601717798212
18.589100000002382,13.98020151475997,13.468379967034204,0.32741033585259877,1.0683875318579348,1.1174298395213011,0,1.0606601717798212,1.0606601717798212
18.59910000000238,13.983475618118497,13.47911687536137,0.32741033585259877,1.0789941335757318,1.127575216255641,0,1.0606601717798212,1.0606601717798212
18.60910000000238,13.986749721477024,13.489959849705716,0.32741033585259877,1.089600735293529,1.1377290056842668,0,1.0606601717798212,1.0606601717798212
18.619100000002376,13.990023824835548,13.500908890067238,0.32741033585259877,1.1002073370113261,1.147890984561106,0,1.0606601717798212,1.0606601717798212
18.629100000002378,13.993297928194075,13.51196399644594,0.32741033585259877,1.1108139387291232,1.1580609372990782,0,1.0606601717798212,1.0606601717798212
18.639100000002376,13.9965720315526,13.523125168841819,0.32741033585259877,1.1214205404469202,1.1682386556519067,0,1.0606601717798212,1.0606601717798212
18.649100000002374,13.999846134911126,13.534392407254877,0.32741033585259877,1.1320271421647172,1.1784239384112698,0,1.0606601717798212,1.0606601717798212
18.659100000002372,14.00312023826965,13.54576571168511,0.32741033585259877,1.1426337438825143,1.188616591118466,0,1.0606601717798212,1.0606601717798212
18.669100000002373,14.006394341628177,13.557245082132525,0.32741033585259877,1.1532403456003113,1.1988164257898024,0,1.0606601717798212,1.0606601717798212
18.67910000000237,14.009668444986701,13.568830518597116,0.32741033585259877,1.1638469473181083,1.2090232606549765,0,1.0606601717798212,1.0606601717798212
18.68910000000237,14.012942548345228,13.580522021078885,0.32741033585259877,1.1744535490359054,1.2192369199077533,0,1.0606601717798212,1.0606601717798212
18.699100000002367,14.016216651703754,13.592297146008596,0.32741033585259877,1.1753020771733291,1.2200543023288157,0,-1.0606601717798212,1.0606601717798212
18.70910000000237,14.019490755062279,13.60399713377174,0.32741033585259877,1.1646954754555319,1.2098401045467533,0,-1.0606601717798212,1.0606601717798212
18.719100000002367,14.022764858420805,13.615591055517704,0.32741033585259877,1.1540888737377348,1.1996327173382464,0,-1.0606601717798212,1.0606601717798212
18.729100000002365,14.02603896177933,13.62707891124649,0.32741033585259877,1.1434822720199378,1.1894323160428215,0,-1.0606601717798212,1.0606601717798212
18.739100000002363,14.029313065137856,13.6384607009581,0.32741033585259877,1.1328756703021408,1.1792390819446394,0,-1.0606601717798212,1.0606601717798212
18.749100000002365,14.03258716849638,13.649736424652533,0.32741033585259877,1.1222690685843437,1.1690532025208613,0,-1.0606601717798212,1.0606601717798212
18.759100000002363,14.035861271854907,13.660906082329785,0.32741033585259877,1.1116624668665467,1.1588748717022592,0,-1.0606601717798212,1.0606601717798212
18.76910000000236,14.039135375213434,13.67196967398986,0.32741033585259877,1.1010558651487496,1.1487042901467606,0,-1.0606601717798212,1.0606601717798212
18.77910000000236,14.042409478571958,13.682927199632758,0.32741033585259877,1.0904492634309526,1.138541665526659,0,-1.0606601717798212,1.0606601717798212
18.78910000000236,14.045683581930485,13.693778659258477,0.32741033585259877,1.0798426617131556,1.1283872128302694,0,-1.0606601717798212,1.0606601717798212
18.79910000000236,14.04895768528901,13.704524052867018,0.32741033585259877,1.0692360599953585,1.1182411546788598,0,-1.0606601717798212,1.0606601717798212
18.809100000002356,14.052231788647536,13.715163380458382,0.32741033585259877,1.0586294582775615,1.1081037216597347,0,-1.0606601717798212,1.0606601717798212
18.819100000002354,14.05550589200606,13.725696642032567,0.32741033585259877,1.0480228565597645,1.0979751526764165,0,-1.0606601717798212,1.0606601717798212
18.829100000002356,14.058779995364587,13.736123837589576,0.32741033585259877,1.0374162548419674,1.0878556953169134,0,-1.0606601717798212,1.0606601717798212
18.839100000002354,14.062054098723111,13.746444967129404,0.32741033585259877,1.0268096531241704,1.077745606241144,0,-1.0606601717798212,1.0606601717798212
18.849100000002352,14.065328202081638,13.756660030652055,0.32741033585259877,1.0162030514063733,1.0676451515886427,0,-1.0606601717798212,1.0606601717798212
18.85910000000235,14.068602305440164,13.76676902815753,0.32741033585259877,1.0055964496885763,1.0575546074077598,0,-1.0606601717798212,1.0606601717798212
18.86910000000235,14.071876408798689,13.776771959645826,0.32741033585259877,0.9949898479707793,1.0474742601076295,0,-1.0606601717798212,1.0606601717798212
18.87910000000235,14.075150512157215,13.786668825116942,0.32741033585259877,0.9843832462529822,1.0374044069342827,0,-1.0606601717798212,1.0606601717798212
18.889100000002347,14.07842461551574,13.796459624570883,0.32741033585259877,0.9737766445351852,1.0273453564723578,0,-1.0606601717798212,1.0606601717798212
18.899100000002345,14.081698718874266,13.806144358007645,0.32741033585259877,0.9631700428173882,1.0172974291739663,0,-1.0606601717798212,1.0606601717798212
18.909100000002347,14.08497282223279,13.815723025427229,0.32741033585259877,0.9525634410995911,1.0072609579163712,0,-1.0606601717798212,1.0606601717798212
18.919100000002345,14.088246925591317,13.825195626829634,0.32741033585259877,0.9419568393817941,0.997236288590247,0,-1.0606601717798212,1.0606601717798212
18.929100000002343,14.091521028949844,13.834562162214862,0.32741033585259877,0.931350237663997,0.9872237807204075,0,-1.0606601717798212,1.0606601717798212
18.93910000000234,14.09474827234198,13.843822631582912,0.31744013023786954,0.9207436359462,0.9739286829233771,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
18.949100000002343,14.097869640635768,13.852977034933785,0.3068335285200725,0.910137034228403,0.9604666757874275,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
18.95910000000234,14.10088494291238,13.862025372267478,0.29622692680227547,0.8995304325106059,0.9470508915446089,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
18.96910000000234,14.103794179171814,13.870967643583993,0.28562032508447843,0.8889238307928089,0.9336833226810499,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
18.979100000002337,14.106597349414068,13.879803848883332,0.2750137233666814,0.8783172290750119,0.9203660700666949,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
18.989100000002338,14.109294453639146,13.888533988165493,0.26440712164888436,0.8677106273572148,0.9071013497990725,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
18.999100000002336,14.111885491847046,13.897158061430474,0.25380051993108727,0.8571040256394178,0.893891500510317,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.009100000002334,14.114370464037767,13.905676068678279,0.24319391821329023,0.8464974239216206,0.8807389911670043,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.019100000002332,14.116749370211311,13.914088009908905,0.2325873164954932,0.8358908222038236,0.8676464293934246,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.029100000002334,14.119022210367676,13.922393885122354,0.22198071477769615,0.8252842204860266,0.8546165703497945,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.039100000002332,14.121188984506864,13.930593694318624,0.21137411305989912,0.8146776187682295,0.8416523261975409,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.04910000000233,14.123249692628875,13.938687437497716,0.20076751134210205,0.8040710170504325,0.8287567761840732,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.059100000002328,14.125204334733706,13.94667511465963,0.190160909624305,0.7934644153326355,0.8159331773793146,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.06910000000233,14.127052910821359,13.954556725804368,0.17955430790650798,0.7828578136148384,0.8031849760955381,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.079100000002327,14.128795420891835,13.962332270931926,0.16894770618871094,0.7722512118970414,0.7905158200206217,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.089100000002325,14.130431864945134,13.970001750042307,0.1583411044709139,0.7616446101792442,0.7779295710925005,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.099100000002323,14.131962242981254,13.977565163135509,0.14773450275311684,0.7510380084614472,0.7654303191391412,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.109100000002325,14.133386555000195,13.985022510211534,0.1371279010353198,0.7404314067436502,0.753022396303545,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.119100000002323,14.13470480100196,13.99237379127038,0.12652129931752276,0.7298248050258531,0.7407103922667879,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.12910000000232,14.135916980986547,13.999619006312049,0.11591469759972572,0.7192182033080561,0.7284991702735866,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.13910000000232,14.137023094953953,14.00675815533654,0.10530809588192866,0.708611601590259,0.7163938839539248,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.14910000000232,14.138023142904185,14.013791238343853,0.09470149416413151,0.698004999872462,0.7043999949204107,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.15910000000232,14.138917124837237,14.020718255333987,0.08409489244633447,0.687398398154665,0.6925232911037432,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.169100000002317,14.13970504075311,14.027539206306944,0.07348829072853741,0.6767917964368678,0.6807699057673193,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.179100000002315,14.140386890651806,14.034254091262724,0.06288168901074037,0.6661851947190708,0.6691463371159777,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.189100000002316,14.140962674533325,14.040862910201325,0.052275087292943334,0.6555785930012737,0.6576594683823951,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.199100000002314,14.141432392397666,14.047365663122747,0.0416684855751463,0.6449719912834767,0.6463165882369872,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.209100000002312,14.141796044244828,14.053762350026993,0.03106188385734926,0.6343653895656797,0.6351254113225072,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.219100000002314,14.142053630074813,14.06005297091406,0.020455282139552222,0.6237587878478826,0.6240940986621076,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.229100000002312,14.14220514988762,14.066237525783949,0.009848680421755185,0.6131521861300856,0.6132312776287207,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.23910000000231,14.142250603683248,14.07231601463666,-0.0007579212960419079,0.6025455844122886,0.6025460610936207,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.249100000002308,14.142189991461697,14.078288437472194,-0.011364523013838945,0.5919389826944915,0.5920480652926091,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.259100000002306,14.142023313222971,14.084154794290548,-0.021971124731635983,0.5813323809766945,0.5817474258593722,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.269100000002307,14.141750568967066,14.089915085091725,-0.03257772644943302,0.5707257792588974,0.571654811377714,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.279100000002305,14.141371758693982,14.095569309875724,-0.04318432816723006,0.5601191775411004,0.5617814336987061,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.289100000002303,14.140886882403722,14.101117468642547,-0.053790929885027094,0.5495125758233034,0.5521390541574266,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.299100000002305,14.140295940096282,14.10655956139219,-0.06439753160282413,0.5389059741055062,0.54273998471012,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.309100000002303,14.139598931771665,14.111895588124655,-0.07500413332062117,0.5282993723877092,0.5335970829009703,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.3191000000023,14.13879585742987,14.117125548839944,-0.08561073503841826,0.5176927706699122,0.5247237394645953,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.3291000000023,14.137886717070897,14.122249443538053,-0.0962173367562153,0.5070861689521151,0.5161338572841274,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.339100000002297,14.136871510694744,14.127267272218985,-0.10682393847401234,0.4964795672343181,0.5078418203656285,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.3491000000023,14.135750238301418,14.132179034882737,-0.11743054019180937,0.48587296551652104,0.4998624514699605,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.359100000002297,14.13452289989091,14.136984731529314,-0.1280371419096064,0.475266363798724,0.49221095707718837,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.369100000002295,14.133189495463224,14.141684362158712,-0.13864374362740345,0.46465976208092696,0.48490285846149106,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.379100000002296,14.131750025018363,14.146277926770932,-0.14925034534520049,0.4540531603631299,0.4779539078419673,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.389100000002294,14.13020448855632,14.150765425365973,-0.15985694706299752,0.4434465586453329,0.4713799888610999,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.399100000002292,14.128552886077102,14.155146857943837,-0.17046354878079456,0.43283995692753585,0.46519700103931605,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.40910000000229,14.126795217580705,14.159422224504523,-0.1810701504985916,0.4222333552097388,0.45942072836699055,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.419100000002288,14.124931483067131,14.16359152504803,-0.19167675221638864,0.4116267534919418,0.4540666928222534,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.42910000000229,14.122961682536378,14.167654759574361,-0.20228335393418567,0.40102015177414474,0.4491499943313159,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.439100000002288,14.120885815988448,14.171611928083513,-0.2128899556519827,0.3904135500563477,0.44468513949209443,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.449100000002286,14.11870388342334,14.175463030575488,-0.22349655736977986,0.37980694833855067,0.44068586222204337,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.459100000002287,14.116415884841052,14.179208067050283,-0.2341031590875769,0.3692003466207536,0.43716494031391395,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.469100000002285,14.114021820241588,14.182847037507901,-0.24470976080537393,0.3585937449029565,0.43413401262392465,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.479100000002283,14.111521689624945,14.186379941948342,-0.25531636252317097,0.34798714318515944,0.43160340220419013,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.48910000000228,14.108915492991125,14.189806780371603,-0.265922964240968,0.3373805414673624,0.42958195105417757,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.49910000000228,14.106203230340126,14.193127552777687,-0.27652956595876504,0.32677393974956537,0.42807687224235275,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.50910000000228,14.10338490167195,14.196342259166594,-0.2871361676765621,0.31616733803176833,0.42709362489514785,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.51910000000228,14.100460506986597,14.199450899538322,-0.2977427693943591,0.3055607363139713,0.4266358169485525,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.52900000000228,14.097781738709722,14.2016339575149,-0.3077428192539927,0.29416636905521104,0.4257223220428103,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.53900000000228,14.094651277508593,14.204522588196864,-0.31834942097179086,0.28355976733741284,0.4263244017007732,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.54900000000228,14.091414750290285,14.207305152861649,-0.328956022689589,0.2729531656196147,0.42745233124352267,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.55900000000228,14.088072157054803,14.209981651509256,-0.3395626244073874,0.26234656390181643,0.4291019639730425,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.56900000000228,14.08462349780214,14.212552084139686,-0.35016922612518586,0.2517399621840179,0.4312673132588677,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.57900000000228,14.0810687725323,14.215016450752938,-0.3607758278429844,0.24113336046621936,0.43394065894488665,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.58900000000228,14.07740798124528,14.217374751349011,-0.37138242956078293,0.23052675874842085,0.4371126805361777,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.59900000000228,14.073641123941083,14.219626985927906,-0.3819890312785814,0.21992015703062234,0.4407726119957122,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.609000000002283,14.069768200619707,14.221773154489624,-0.39259563299637995,0.2093135553128238,0.4449084124688168,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.61900000000228,14.065789211281155,14.223813257034163,-0.4032022347141785,0.19870695359502533,0.44950694709372735,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.629000000002282,14.061704155925424,14.225747293561524,-0.41380883643197697,0.1881003518772268,0.4545541722232051,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.639000000002284,14.057513034552516,14.227575264071707,-0.4244154381497755,0.17749375015942828,0.46003531982394946,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.64900000000228,14.053215847162429,14.229297168564713,-0.4350220398675737,0.16688714844162983,0.46593507647044935,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.65900000000228,14.048812593755164,14.23091300704054,-0.44562864158537074,0.1562805467238328,0.47223775313450206,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.66900000000228,14.044303274330721,14.232422779499188,-0.4562352433031678,0.14567394500603575,0.47892744281939226,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.67900000000228,14.0396878888891,14.233826485940659,-0.4668418450209648,0.13506734328823872,0.4859881639356266,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.689000000002277,14.034966437430304,14.235124126364953,-0.47744844673876186,0.12446074157044165,0.4934039881127032,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.699000000002275,14.030138919954327,14.236315700772069,-0.4880550484565589,0.11385413985264461,0.5011591518525025,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.709000000002277,14.025205336461173,14.237401209162005,-0.49866165017435593,0.10324753813484758,0.5092381520325422,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.719000000002275,14.02016568695084,14.238380651534765,-0.509268251892153,0.09264093641705054,0.5176258257520748,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.729000000002273,14.015019971423332,14.239254027890347,-0.51987485360995,0.08203433469925347,0.5263074153814632,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.73900000000227,14.009768189878644,14.24002133822875,-0.530481455327747,0.07142773298145644,0.5352686199335009,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.749000000002273,14.004410342316778,14.240682582549974,-0.5410880570455441,0.0608211312636594,0.5444956340371456,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.75900000000227,13.998946428737733,14.241237760854023,-0.5516946587633411,0.05021452954586236,0.5539751758747965,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.76900000000227,13.993376449141513,14.241686873140893,-0.5623012604811382,0.039607927828065326,0.5636945054597481,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.779000000002267,13.987700403528113,14.242029919410585,-0.5729078621989352,0.02900132611026829,0.5736414345961319,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.789000000002268,13.981918291897534,14.242266899663097,-0.5835144639167322,0.018394724392471196,0.5838043297933875,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.799000000002266,13.976030114249777,14.242397813898434,-0.5941210656345293,0.007788122674674158,0.5941721093130377,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.809000000002264,13.970035870584846,14.242422662116592,-0.6047276673523263,-0.002818479043122879,0.6047342354170983,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.819000000002262,13.963935560902733,14.242341444317573,-0.6153342690701233,-0.013425080760919916,0.6154807027726379,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.829000000002264,13.957729185203444,14.242154160501372,-0.6259408707879204,-0.024031682478716954,0.6264020238516937,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.83900000000226,13.951416743486975,14.241860810667996,-0.6365474725057174,-0.03463828419651399,0.6374892120542085,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.84900000000226,13.944998235753332,14.241461394817444,-0.6471540742235146,-0.04524488591431103,0.6487337631767698,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.859000000002258,13.938473662002508,14.240955912949712,-0.6577606759413116,-0.055851487632108066,0.6601276357534888,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.86900000000226,13.931843022234506,14.2403443650648,-0.6683672776591086,-0.0664580893499051,0.6716632307082828,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.879000000002257,13.925106316449327,14.239626751162712,-0.6789738793769057,-0.0770646910677022,0.6833333706804353,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.889000000002255,13.91826354464697,14.238803071243447,-0.6895804810947027,-0.08767129278549923,0.6951312793174268,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.899000000002253,13.911314706827435,14.237873325307003,-0.7001870828124998,-0.09827789450329627,0.7070505607702178,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.909000000002255,13.90425980299072,14.23683751335338,-0.7107936845302968,-0.10888449622109331,0.7190851795757415,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.919000000002253,13.897098833136829,14.235695635382582,-0.7214002862480938,-0.11949109793889034,0.7312294410685837,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.92900000000225,13.889831797265762,14.234447691394603,-0.732006887965891,-0.13009769965668738,0.743477972427879,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.93900000000225,13.882458695377514,14.233093681389448,-0.742613489683688,-0.14070430137448442,0.7558257044355311,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.94900000000225,13.874979527472089,14.231633605367113,-0.753220091401485,-0.15131090309228146,0.7682678539972002,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.95900000000225,13.867394293549484,14.230067463327602,-0.7638266931192821,-0.16191750481007855,0.7807999074573843,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.969000000002247,13.859702993609705,14.228395255270913,-0.7744332948370791,-0.1725241065278756,0.7934176047236764,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.979000000002245,13.851905627652746,14.226616981197045,-0.7850398965548762,-0.18313070824567262,0.8061169242023469,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.989000000002246,13.844002195678609,14.224732641106,-0.7956464982726732,-0.19373730996346966,0.8188940685372244,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.999000000002244,13.835992697687294,14.222742234997776,-0.8062530999904702,-0.20434391168126664,0.8317454511360098,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.009000000002242,13.827877133678802,14.220645762872376,-0.8168597017082673,-0.2149505133990638,0.8446676834622244,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.01900000000224,13.81965550365313,14.218443224729796,-0.8274663034260643,-0.22555711511686083,0.8576575630666567,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.02900000000224,13.811327807610281,14.216134620570038,-0.8380729051438613,-0.23616371683465787,0.8707120623291216,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.03900000000224,13.802894045550254,14.213719950393102,-0.8486795068616584,-0.2467703185524549,0.8838283178793424,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.049000000002238,13.794354217473051,14.21119921419899,-0.8592861085794554,-0.25737692027025194,0.897003620664612,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.059000000002236,13.785708323378667,14.2085724119877,-0.8698927102972525,-0.267983521988049,0.9102354066313937,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.069000000002237,13.776956363267107,14.205839543759229,-0.8804993120150495,-0.278590123705846,0.9235212479880547,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.079000000002235,13.768098337138367,14.203000609513582,-0.8911059137328465,-0.28919672542364305,0.9368588450163714,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.089000000002233,13.759134244992453,14.200055609250757,-0.9017125154506436,-0.2998033271414401,0.9502460184001849,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.09900000000223,13.750064086829358,14.197004542970754,-0.9123191171684406,-0.3104099288592371,0.9636807020405668,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.109000000002233,13.740887862649085,14.193847410673573,-0.9229257188862376,-0.32101653057703416,0.9771609363279902,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.11900000000223,13.731605572451635,14.190584212359214,-0.9335323206040347,-0.3316231322948312,0.9906848618432551,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.12900000000223,13.722217216237008,14.187214948027677,-0.9441389223218317,-0.34222973401262824,1.0042507134602314,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.139000000002227,13.7127227940052,14.183739617678963,-0.9547455240396288,-0.3528363357304253,1.017856814824845,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.14900000000223,13.703122305756215,14.18015822131307,-0.9653521257574258,-0.3634429374482223,1.0315015731860875,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.159000000002226,13.693415751490054,14.176470758929998,-0.9759587274752228,-0.37404953916601935,1.0451834745561985,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.169000000002224,13.683603131206715,14.17267723052975,-0.9865653291930199,-0.3846561408838164,1.0589010791784859,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.179000000002222,13.673684444906197,14.168777636112324,-0.9971719309108169,-0.39526274260161354,1.072653017282549,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.189000000002224,13.6636596925885,14.164771975677718,-1.007778532628614,-0.4058693443194106,1.0864379851079171,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.199000000002222,13.653528874253626,14.160660249225936,-1.018385134346411,-0.4164759460372076,1.1002547411783077,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.20900000000222,13.643291989901574,14.156442456756976,-1.028991736064208,-0.42708254775500465,1.1141021028098541,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.219000000002218,13.632949039532344,14.152118598270837,-1.039598337782005,-0.4376891494728017,1.1279789428377343,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.22900000000222,13.622500023145935,14.147688673767519,-1.0502049394998023,-0.4482957511905987,1.1418841865466596,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.239000000002218,13.61194494074235,14.143152683247026,-1.0608115412175994,-0.45890235290839576,1.155816808791653,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.249000000002216,13.601283792321587,14.138510626709353,-1.0714181429353964,-0.4695089546261928,1.1697758312964557,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.259000000002214,13.590516577883644,14.133762504154504,-1.0820247446531934,-0.48011555634398984,1.1837603201177622,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.269000000002215,13.579643297428525,14.128908315582475,-1.0926313463709905,-0.4907221580617869,1.1977693832642828,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.279000000002213,13.568663950956227,14.123948060993268,-1.1032379480887875,-0.5013287597795839,1.2118021684603861,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.28900000000221,13.557578538466752,14.118881740386884,-1.1138445498065845,-0.511935361497381,1.2258578610447817,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.29900000000221,13.546387059960098,14.113709353763323,-1.1244511515243816,-0.522541963215178,1.2399356819953526,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.30900000000221,13.535089515436265,14.108430901122581,-1.1350577532421786,-0.533148564932975,1.2540348860718642,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.31900000000221,13.523685904895256,14.103046382464663,-1.1456643549599757,-0.5437551666507721,1.2681547600688434,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.329000000002207,13.51217622833707,14.097555797789568,-1.1562709566777727,-0.5543617683685691,1.2822946211714603,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.339000000002205,13.500560485761705,14.091959147097294,-1.1668775583955697,-0.5649683700863661,1.2964538154077265,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.349000000002206,13.488838677169161,14.086256430387841,-1.1774841601133668,-0.5755749718041633,1.310631716190801,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.359000000002204,13.47701080255944,14.080447647661211,-1.1880907618311638,-0.5861815735219603,1.324827722945605,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.369000000002202,13.465076861932541,14.074532798917403,-1.1986973635489608,-0.5967881752397574,1.3390412598143602,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.3790000000022,13.453036855288463,14.068511884156418,-1.2093039652667579,-0.6073947769575544,1.3532717744360228,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.389000000002202,13.440890782627207,14.062384903378254,-1.219910566984555,-0.6180013786753514,1.3675187367949344,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.3990000000022,13.428638643948773,14.056151856582911,-1.230517168702352,-0.6286079803931485,1.3817816381343346,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.409000000002198,13.416280439253164,14.049812743770392,-1.241123770420149,-0.6392145821109455,1.3960599899306612,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.419000000002196,13.403816168540374,14.043367564940695,-1.251730372137946,-0.6498211838287425,1.4103533229248582,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.429000000002198,13.391245831810407,14.036816320093818,-1.262336973855743,-0.6604277855465396,1.424661186207156,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.439000000002196,13.378569429063262,14.030159009229765,-1.27294357557354,-0.6710343872643366,1.4389831463520248,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.449000000002194,13.365786960298939,14.023395632348533,-1.2835501772913371,-0.6816409889821337,1.4533187866002297,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.45900000000219,13.352898425517438,14.016526189450124,-1.2941567790091342,-0.6922475906999307,1.467667706085119,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.469000000002193,13.339903824718759,14.009550680534536,-1.3047633807269312,-0.7028541924177278,1.4820295191004622,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.47900000000219,13.326803157902901,14.00246910560177,-1.3153699824447282,-0.7134607941355249,1.4964038544073381,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.48900000000219,13.313596425069868,13.995281464651828,-1.3259765841625255,-0.7240673958533219,1.5107903545777388,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.499000000002187,13.300283626219654,13.987987757684706,-1.3365831858803225,-0.734673997571119,1.5251886753726969,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.50900000000219,13.286864761352264,13.980587984700406,-1.3471897875981196,-0.745280599288916,1.5395984851529025,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.519000000002187,13.273339830467695,13.973082145698928,-1.3577963893159166,-0.755887201006713,1.5540194643198981,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.529000000002185,13.259708833565949,13.965470240680274,-1.3684029910337137,-0.7664938027245101,1.56845130478606,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.539000000002183,13.245971770647024,13.957752269644441,-1.3790095927515107,-0.7771004044423071,1.582893709471702,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.549000000002184,13.23212864171092,13.949928232591429,-1.3896161944693077,-0.7877070061601041,1.5973463918277324,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.559000000002182,13.21817944675764,13.94199812952124,-1.4002227961871048,-0.7983136078779012,1.6118090753823995,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.56900000000218,13.204124185787183,13.933961960433873,-1.4108293979049018,-0.8089202095956982,1.6262814933107541,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.57900000000218,13.189962858799547,13.92581972532933,-1.4214359996226988,-0.8195268113134953,1.6407633880255392,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.58900000000218,13.175695465794732,13.917571424207605,-1.4320426013404959,-0.8301334130312923,1.6552545107883065,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.599000000002178,13.161322006772739,13.909217057068703,-1.442649203058293,-0.8407400147490895,1.6697546213396228,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.609000000002176,13.14684248173357,13.900756623912626,-1.45325580477609,-0.8513466164668866,1.6842634875473068,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.619000000002174,13.13225689067722,13.892190124739368,-1.463862406493887,-0.8619532181846836,1.6987808850717054,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.629000000002176,13.117565233603694,13.883517559548933,-1.474469008211684,-0.8725598199024807,1.7133065970470658,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.639000000002174,13.10276751051299,13.874738928341321,-1.485075609929481,-0.8831664216202777,1.727840413778132,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.64900000000217,13.087863721405109,13.86585423111653,-1.4956822116472783,-0.8937730233380747,1.7423821324511384,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.65900000000217,13.072853866280049,13.856863467874561,-1.5062888133650754,-0.9043796250558718,1.756931556858424,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.66900000000217,13.05773794513781,13.847766638615413,-1.5168954150828724,-0.9149862267736688,1.7714884971359413,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.67900000000217,13.042515957978393,13.838563743339089,-1.5275020168006694,-0.9255928284914658,1.7860527695129684,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.689000000002167,13.027187904801801,13.829254782045588,-1.5381086185184665,-0.9361994302092629,1.8006241960733878,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.699000000002165,13.011753785608027,13.819839754734907,-1.5487152202362635,-0.9468060319270599,1.8152026045279142,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.709000000002167,12.996213600397077,13.810318661407047,-1.5593218219540605,-0.957412633644857,1.8297878279967084,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.719000000002165,12.980567349168949,13.800691502062012,-1.5699284236718576,-0.968019235362654,1.8443797048018342,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.729000000002163,12.964815031923646,13.790958276699797,-1.5805350253896546,-0.978625837080451,1.85897807826905,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.73900000000216,12.948956648661161,13.781118985320406,-1.5911416271074517,-0.9892324387982481,1.8735827965384606,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.749000000002162,12.932992199381498,13.771173627923833,-1.6017482288252487,-0.9998390405160451,1.888193712383575,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.75900000000216,12.916921684084658,13.761122204510086,-1.6123548305430457,-1.0104456422338421,1.9028106830383456,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.76900000000216,12.900745102770642,13.75096471507916,-1.6229614322608428,-1.0210522439516392,1.917433570031787,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.779000000002156,12.884462455439445,13.740701159631056,-1.6335680339786398,-1.0316588456694362,1.9320622390297968,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.789000000002158,12.868073742091072,13.730331538165773,-1.6441746356964368,-1.0422654473872333,1.94669655968382,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.799000000002156,12.85157896272552,13.719855850683313,-1.6547812374142339,-1.0528720491050303,1.9613364054860165,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.809000000002154,12.834978117342791,13.709274097183675,-1.665387839132031,-1.0634786508228273,1.9759816536306192,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.819000000002152,12.818271205942883,13.698586277666859,-1.675994440849828,-1.0740852525406244,1.990632184881171,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.829000000002154,12.801458228525798,13.687792392132865,-1.686601042567625,-1.0846918542584214,2.005287883443365,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.83900000000215,12.784539185091534,13.676892440581693,-1.697207644285422,-1.0952984559762184,2.0199486368432145,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.84900000000215,12.767514075640094,13.665886423013344,-1.707814246003219,-1.1059050576940155,2.03461433581029,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.859000000002148,12.750382900171475,13.654774339427815,-1.718420847721016,-1.1165116594118125,2.049284874165799,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.86900000000215,12.733145658685677,13.643556189825109,-1.7290274494388131,-1.1271182611296096,2.063960148715261,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.879000000002147,12.7158023511827,13.632231974205224,-1.7396340511566102,-1.1377248628474066,2.0786400591455725,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.889000000002145,12.69835297766255,13.620801692568163,-1.7502406528744072,-1.1483314645652036,2.093324507926255,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.899000000002143,12.680797538125217,13.609265344913924,-1.7608472545922043,-1.1589380662830007,2.1080134002146864,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.909000000002145,12.663136032570709,13.597622931242505,-1.7714538563100013,-1.1695446680007977,2.1227066437651416,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.919000000002143,12.64536846099902,13.58587445155391,-1.7820604580277983,-1.1801512697185947,2.1374041488414535,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.92900000000214,12.627494823410156,13.574019905848136,-1.7926670597455954,-1.1907578714363918,2.152105828133144,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.93900000000214,12.609515119804113,13.562059294125186,-1.8032736614633924,-1.201364473154189,2.1668115966748545,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.94900000000214,12.591429350180892,13.549992616385055,-1.8138802631811894,-1.211971074871986,2.1815213717689357,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.95900000000214,12.573237514540493,13.537819872627747,-1.8244868648989865,-1.2225776765897831,2.19623507291105,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.969000000002136,12.554939612882917,13.525541062853263,-1.8350934666167835,-1.2331842783075802,2.2109526217186546,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.979000000002134,12.536535645208161,13.5131561870616,-1.8457000683345806,-1.2437908800253772,2.2256739418622344,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.989000000002136,12.51802561151623,13.500665245252756,-1.8563066700523778,-1.2543974817431742,2.24039895899917,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.999000000002134,12.499409511807118,13.488068237426738,-1.8669132717701749,-1.2650040834609713,2.255127600710113,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.009000000002132,12.480687346080831,13.475365163583541,-1.877519873487972,-1.2756106851787683,2.2698597964377747,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.01900000000213,12.461859114337363,13.462556023723167,-1.888126475205769,-1.2862172868965653,2.2845954774280113,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.02900000000213,12.442924816576719,13.449640817845612,-1.898733076923566,-1.2968238886143624,2.2993345766731097,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.03900000000213,12.423912714089173,13.436619545950881,-1.901596859387371,-1.3074304903321594,2.307692592760592,0,-1.0606601717798212,1.0606601717798212
21.049000000002128,12.404896745495302,13.423492208038972,-1.901596859387371,-1.3180370920499564,2.313718304299687,0,-1.0606601717798212,1.0606601717798212
21.059000000002126,12.385880776901429,13.410258804109885,-1.901596859387371,-1.3286436937677535,2.319776860092525,0,-1.0606601717798212,1.0606601717798212
21.069000000002127,12.366864808307557,13.39691933416362,-1.901596859387371,-1.3392502954855505,2.325868003475272,0,-1.0606601717798212,1.0606601717798212
21.079000000002125,12.347848839713686,13.383473798200177,-1.901596859387371,-1.3498568972033476,2.3319914790923577,0,-1.0606601717798212,1.0606601717798212
21.089000000002123,12.328832871119815,13.369922196219557,-1.901596859387371,-1.3604634989211446,2.3381470329148843,0,-1.0606601717798212,1.0606601717798212
21.09900000000212,12.309816902525943,13.356264528221757,-1.901596859387371,-1.3710701006389416,2.344334412258198,0,-1.0606601717798212,1.0606601717798212
21.109000000002123,12.290800933932072,13.34250079420678,-1.901596859387371,-1.3816767023567387,2.3505533657986377,0,-1.0606601717798212,1.0606601717798212
21.11900000000212,12.271784965338199,13.328630994174626,-1.901596859387371,-1.3922833040745357,2.3568036435894735,0,-1.0606601717798212,1.0606601717798212
21.12900000000212,12.252768996744328,13.314655128125292,-1.901596859387371,-1.4028899057923327,2.363084997076054,0,-1.0606601717798212,1.0606601717798212
21.139000000002117,12.233753028150456,13.300573196058782,-1.901596859387371,-1.4134965075101298,2.3693971791101736,0,-1.0606601717798212,1.0606601717798212
21.14900000000212,12.214737059556585,13.286385197975093,-1.901596859387371,-1.4241031092279268,2.3757399439636826,0,-1.0606601717798212,1.0606601717798212
21.159000000002116,12.195721090962714,13.272091133874227,-1.901596859387371,-1.4347097109457239,2.3821130473413463,0,-1.0606601717798212,1.0606601717798212
21.169000000002114,12.176705122368842,13.257691003756182,-1.901596859387371,-1.445316312663521,2.3885162463929754,0,-1.0606601717798212,1.0606601717798212
21.179000000002112,12.157689153774971,13.24318480762096,-1.901596859387371,-1.455922914381318,2.3949492997248405,0,-1.0606601717798212,1.0606601717798212
21.189000000002114,12.138673185181098,13.228572545468559,-1.901596859387371,-1.466529516099115,2.4014119674103855,0,-1.0606601717798212,1.0606601717798212
21.199000000002112,12.119657216587227,13.21385421729898,-1.901596859387371,-1.477136117816912,2.4079040110002583,0,-1.0606601717798212,1.0606601717798212
21.20900000000211,12.100641247993355,13.199029823112223,-1.901596859387371,-1.487742719534709,2.4144251935316707,0,-1.0606601717798212,1.0606601717798212
21.219000000002108,12.081625279399484,13.18409936290829,-1.901596859387371,-1.498349321252506,2.420975279537104,0,-1.0606601717798212,1.0606601717798212
21.22900000000211,12.062609310805612,13.169062836687177,-1.901596859387371,-1.5089559229703031,2.427554035052376,0,-1.0606601717798212,1.0606601717798212
21.239000000002108,12.043593342211741,13.153920244448887,-1.901596859387371,-1.5195625246881002,2.4341612276240836,0,-1.0606601717798212,1.0606601717798212
21.249000000002106,12.024577373617868,13.138671586193418,-1.901596859387371,-1.5301691264058972,2.4407966263164367,0,-1.0606601717798212,1.0606601717798212
21.259000000002104,12.005561405023997,13.123316861920772,-1.901596859387371,-1.5407757281236942,2.4474600017174977,0,-1.0606601717798212,1.0606601717798212
21.269000000002105,11.986545436430125,13.107856071630946,-1.901596859387371,-1.5513823298414913,2.4541511259448403,0,-1.0606601717798212,1.0606601717798212
21.279000000002103,11.967529467836254,13.092289215323945,-1.901596859387371,-1.5619889315592885,2.460869772650646,0,-1.0606601717798212,1.0606601717798212
21.2890000000021,11.948513499242383,13.076616292999766,-1.901596859387371,-1.5725955332770856,2.467615717026246,0,-1.0606601717798212,1.0606601717798212
21.2990000000021,11.929497530648511,13.060837304658408,-1.901596859387371,-1.5832021349948826,2.474388735806132,0,-1.0606601717798212,1.0606601717798212
21.3090000000021,11.910481562054638,13.04495225029987,-1.901596859387371,-1.5938087367126796,2.4811886072714384,0,-1.0606601717798212,1.0606601717798212
21.3190000000021,11.891465593460767,13.028961129924157,-1.901596859387371,-1.6044153384304767,2.4880151112529227,0,-1.0606601717798212,1.0606601717798212
21.329000000002097,11.872449624866896,13.012863943531265,-1.901596859387371,-1.6150219401482737,2.4948680291334466,0,-1.0606601717798212,1.0606601717798212
21.339000000002095,11.853433656273024,12.996660691121196,-1.901596859387371,-1.6256285418660708,2.5017471438499777,0,-1.0606601717798212,1.0606601717798212
21.349000000002096,11.834417687679153,12.980351372693947,-1.901596859387371,-1.6362351435838678,2.508652239895126,0,-1.0606601717798212,1.0606601717798212
21.359000000002094,11.815401719085282,12.96393598824952,-1.901596859387371,-1.6468417453016648,2.515583103318224,0,-1.0606601717798212,1.0606601717798212
21.369000000002092,11.79638575049141,12.947414537787918,-1.901596859387371,-1.6574483470194619,2.5225395217259647,0,-1.0606601717798212,1.0606601717798212
21.37900000000209,11.777369781897537,12.930787021309136,-1.901596859387371,-1.668054948737259,2.5295212842826156,0,-1.0606601717798212,1.0606601717798212
21.389000000002092,11.758353813303666,12.914053438813175,-1.901596859387371,-1.678661550455056,2.536528181709812,0,-1.0606601717798212,1.0606601717798212
21.39900000000209,11.739337844709794,12.897213790300038,-1.901596859387371,-1.689268152172853,2.5435600062859534,0,-1.0606601717798212,1.0606601717798212
21.409000000002088,11.720321876115923,12.880268075769724,-1.901596859387371,-1.69987475389065,2.5506165518452026,0,-1.0606601717798212,1.0606601717798212
21.419000000002086,11.701305907522052,12.86321629522223,-1.901596859387371,-1.710481355608447,2.557697613776113,0,-1.0606601717798212,1.0606601717798212
21.429000000002087,11.68228993892818,12.846058448657557,-1.901596859387371,-1.721087957326244,2.564802989019885,0,-1.0606601717798212,1.0606601717798212
21.439000000002085,11.663273970334307,12.828794536075709,-1.901596859387371,-1.7316945590440411,2.5719324760682674,0,-1.0606601717798212,1.0606601717798212
21.449000000002084,11.644258001740436,12.81142455747668,-1.901596859387371,-1.7423011607618382,2.579085874961119,0,-1.0606601717798212,1.0606601717798212
21.45900000000208,11.625242033146565,12.793948512860476,-1.901596859387371,-1.7529077624796352,2.586262987283636,0,-1.0606601717798212,1.0606601717798212
21.469000000002083,11.606226064552693,12.77636640222709,-1.901596859387371,-1.7635143641974322,2.593463616163255,0,-1.0606601717798212,1.0606601717798212
21.47900000000208,11.587210095958822,12.75867822557653,-1.901596859387371,-1.7741209659152293,2.6006875662662554,0,-1.0606601717798212,1.0606601717798212
21.48900000000208,11.56819412736495,12.740883982908791,-1.901596859387371,-1.7847275676330263,2.6079346437940525,0,-1.0606601717798212,1.0606601717798212
21.499000000002077,11.549178158771078,12.722983674223874,-1.901596859387371,-1.7953341693508234,2.6152046564792064,0,-1.0606601717798212,1.0606601717798212
21.50900000000208,11.530162190177206,12.704977299521778,-1.901596859387371,-1.8059407710686204,2.622497413581153,0,-1.0606601717798212,1.0606601717798212
21.519000000002077,11.511146221583335,12.686864858802505,-1.901596859387371,-1.8165473727864174,2.629812725881664,0,-1.0606601717798212,1.0606601717798212
21.529000000002092,11.492130252989433,12.668646352066032,-1.901596859387371,-1.8271539745042273,2.6371504056800603,0,-1.0606601717798212,1.0606601717798212
21.539000000002112,11.47311428439552,12.65032177931236,-1.901596859387371,-1.837760576222048,2.6445102667881453,0,-1.0606601717798212,1.0606601717798212
21.549000000002135,11.454098315801605,12.631891140541514,-1.901596859387371,-1.8483671779398685,2.6518921245249225,0,-1.0606601717798212,1.0606601717798212
21.559000000002154,11.435082347207691,12.613354435753486,-1.901596859387371,-1.858973779657689,2.6592957957110954,0,-1.0606601717798212,1.0606601717798212
21.569000000002177,11.416066378613777,12.594711664948282,-1.901596859387371,-1.8695803813755096,2.666721098663321,0,-1.0606601717798212,1.0606601717798212
21.579000000002196,11.397050410019864,12.575962828125897,-1.901596859387371,-1.8801869830933307,2.674167853188261,0,-1.0606601717798212,1.0606601717798212
21.58900000000222,11.37803444142595,12.557107925286335,-1.901596859387371,-1.8907935848111512,2.6816358805764287,0,-1.0606601717798212,1.0606601717798212
21.59900000000224,11.359018472832036,12.538146956429594,-1.901596859387371,-1.9014001865289718,2.6891250035958394,0,-1.0606601717798212,1.0606601717798212
21.60900000000226,11.340002504238122,12.519079921555676,-1.901596859387371,-1.9120067882467924,2.6966350464854765,0,-1.0606601717798212,1.0606601717798212
21.61900000000228,11.320986535644208,12.499906820664577,-1.901596859387371,-1.922613389964613,2.7041658349485767,0,-1.0606601717798212,1.0606601717798212
21.629000000002303,11.301970567050294,12.480627653756303,-1.901596859387371,-1.9332199916824335,2.711717196145745,0,-1.0606601717798212,1.0606601717798212
21.639000000002323,11.28295459845638,12.461242420830846,-1.901596859387371,-1.943826593400254,2.7192889586879048,0,-1.0606601717798212,1.0606601717798212
21.649000000002346,11.263938629862466,12.441751121888215,-1.901596859387371,-1.9544331951180747,2.7268809526290947,0,-1.0606601717798212,1.0606601717798212
21.659000000002365,11.244922661268554,12.422153756928402,-1.901596859387371,-1.9650397968358952,2.7344930094591153,0,-1.0606601717798212,1.0606601717798212
21.669000000002388,11.22590669267464,12.402450325951413,-1.901596859387371,-1.9756463985537158,2.742124962096035,0,-1.0606601717798212,1.0606601717798212
21.679000000002407,11.206890724080726,12.382640828957246,-1.901596859387371,-1.9862530002715364,2.7497766448785605,0,-1.0606601717798212,1.0606601717798212
21.68900000000243,11.187874755486812,12.362725265945901,-1.901596859387371,-1.996859601989357,2.757447893558282,0,-1.0606601717798212,1.0606601717798212
21.69900000000245,11.168858786892898,12.342703636917374,-1.901596859387371,-2.0074662037071773,2.7651385452917943,0,-1.0606601717798212,1.0606601717798212
21.709000000002472,11.149842818298984,12.322575941871671,-1.901596859387371,-2.018072805424998,2.772848438632706,0,-1.0606601717798212,1.0606601717798212
21.71900000000249,11.13082684970507,12.30234218080879,-1.901596859387371,-2.0286794071428185,2.780577413523538,0,-1.0606601717798212,1.0606601717798212
21.729000000002515,11.111810881111156,12.28200235372873,-1.901596859387371,-2.039286008860639,2.788325311287524,0,-1.0606601717798212,1.0606601717798212
21.739000000002534,11.092794912517242,12.261556460631489,-1.901596859387371,-2.0498926105784596,2.796091974620307,0,-1.0606601717798212,1.0606601717798212
21.749000000002557,11.073778943923328,12.241004501517073,-1.901596859387371,-2.06049921229628,2.8038772475815525,0,-1.0606601717798212,1.0606601717798212
21.759000000002576,11.054762975329414,12.220346476385478,-1.901596859387371,-2.0711058140141008,2.8116809755864773,0,-1.0606601717798212,1.0606601717798212
21.7690000000026,11.0357470067355,12.199582385236704,-1.901596859387371,-2.0817124157319213,2.819503005397289,0,-1.0606601717798212,1.0606601717798212
21.77900000000262,11.016731038141586,12.17871222807075,-1.901596859387371,-2.092319017449742,2.8273431851145636,0,-1.0606601717798212,1.0606601717798212
21.78900000000264,10.997715069547674,12.15773600488762,-1.901596859387371,-2.1029256191675634,2.8352013641685474,0,-1.0606601717798212,1.0606601717798212
21.79900000000266,10.97869910095376,12.136653715687311,-1.901596859387371,-2.113532220885384,2.8430773933103928,0,-1.0606601717798212,1.0606601717798212
21.809000000002683,10.959683132359846,12.115468945501204,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.819000000002703,10.940667163765932,12.094255134439594,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.829000000002726,10.921651195172018,12.073041323377984,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.839000000002745,10.902635226578104,12.051827512316374,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.849000000002768,10.88361925798419,12.030613701254763,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.859000000002787,10.864603289390276,12.009399890193153,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.86900000000281,10.845587320796362,11.988186079131541,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.87900000000283,10.826571352202448,11.96697226806993,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.889000000002852,10.807555383608534,11.94575845700832,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.89900000000287,10.78853941501462,11.92454464594671,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.909000000002894,10.769523446420706,11.9033308348851,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.919000000002914,10.750507477826792,11.88211702382349,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.929000000002937,10.731491509232878,11.86090321276188,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.939000000002956,10.712475540638966,11.83968940170027,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.94900000000298,10.693459572045052,11.818475590638657,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.959000000002998,10.674443603451138,11.797261779577047,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.96900000000302,10.655427634857224,11.776047968515437,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.97900000000304,10.63641166626331,11.754834157453827,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.989000000003063,10.617395697669396,11.733620346392216,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
21.999000000003083,10.598379729075482,11.712406535330606,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.009000000003105,10.579363760481568,11.691192724268996,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.019000000003125,10.560347791887654,11.669978913207384,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.029000000003148,10.54133182329374,11.648765102145774,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.039000000003167,10.522315854699826,11.627551291084163,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.04900000000319,10.503299886105912,11.606337480022553,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.05900000000321,10.484283917511998,11.585123668960943,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.069000000003232,10.465267948918086,11.563909857899333,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.07900000000325,10.446251980324172,11.542696046837722,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.089000000003274,10.427236011730258,11.521482235776112,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.099000000003294,10.408220043136344,11.5002684247145,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.109000000003316,10.38920407454243,11.47905461365289,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.119000000003336,10.370188105948516,11.45784080259128,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.12900000000336,10.351172137354602,11.43662699152967,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.139000000003378,10.332156168760688,11.41541318046806,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.1490000000034,10.313140200166774,11.394199369406449,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.15900000000342,10.29412423157286,11.372985558344839,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.169000000003443,10.275108262978947,11.351771747283227,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.179000000003462,10.256092294385033,11.330557936221616,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.189000000003485,10.237076325791119,11.309344125160006,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.199000000003505,10.218060357197206,11.288130314098396,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.209000000003527,10.19904438860329,11.266916503036786,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.219000000003547,10.180028420009378,11.245702691975175,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.22900000000357,10.161012451415464,11.224488880913565,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.23900000000359,10.14199648282155,11.203275069851955,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.249000000003612,10.122980514227637,11.182061258790343,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.25900000000363,10.103964545633723,11.160847447728733,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.269000000003654,10.084948577039809,11.139633636667122,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.279000000003673,10.065932608445895,11.118419825605512,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.289000000003696,10.04691663985198,11.097206014543902,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.299000000003716,10.027900671258067,11.075992203482292,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.30900000000374,10.008884702664153,11.054778392420681,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.319000000003758,9.989868734070239,11.03356458135907,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.32900000000378,9.970852765476325,11.01235077029746,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.3390000000038,9.95183679688241,10.991136959235849,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.349000000003823,9.932820828288499,10.969923148174239,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.359000000003842,9.913804859694583,10.948709337112629,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.369000000003865,9.89478889110067,10.927495526051018,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.379000000003884,9.875772922506757,10.906281714989408,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.389000000003907,9.856756953912843,10.885067903927798,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.399000000003927,9.837740985318929,10.863854092866188,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.40900000000395,9.818725016725015,10.842680422488778,-1.901596859387371,-2.112153362662067,2.842052505327196,0,1.0606601717798212,1.0606601717798212
22.41900000000397,9.7997090481311,10.821611921870703,-1.901596859387371,-2.1015467609442466,2.8341787883030896,0,1.0606601717798212,1.0606601717798212
22.42900000000399,9.780693079537187,10.800649487269803,-1.901596859387371,-2.090940159226426,2.8263229406948076,0,1.0606601717798212,1.0606601717798212
22.43900000000401,9.761677110943273,10.779793118686085,-1.901596859387371,-2.0803335575086055,2.8184851119224175,0,1.0606601717798212,1.0606601717798212
22.449000000004034,9.742661142349359,10.759042816119544,-1.901596859387371,-2.069726955790785,2.8106654527280375,0,1.0606601717798212,1.0606601717798212
22.459000000004053,9.723645173755445,10.738398579570182,-1.901596859387371,-2.0591203540729643,2.802864115184588,0,1.0606601717798212,1.0606601717798212
22.469000000004076,9.704629205161531,10.717860409037998,-1.901596859387371,-2.0485137523551438,2.7950812527044833,0,1.0606601717798212,1.0606601717798212
22.479000000004095,9.685613236567619,10.697428304522994,-1.901596859387371,-2.0379071506373228,2.7873170200482478,0,1.0606601717798212,1.0606601717798212
22.48900000000412,9.666597267973703,10.677102266025166,-1.901596859387371,-2.027300548919502,2.7795715733330613,0,1.0606601717798212,1.0606601717798212
22.499000000004138,9.647581299379791,10.656882293544518,-1.901596859387371,-2.0166939472016816,2.7718450700412194,0,1.0606601717798212,1.0606601717798212
22.50900000000416,9.628565330785877,10.636768387081046,-1.901596859387371,-2.006087345483861,2.764137669028516,0,1.0606601717798212,1.0606601717798212
22.51900000000418,9.609549362191963,10.616760546634755,-1.901596859387371,-1.9954807437660407,2.7564495305325263,0,1.0606601717798212,1.0606601717798212
22.529000000004203,9.590533393598049,10.59685877220564,-1.901596859387371,-1.9848741420482199,2.748780816180797,0,1.0606601717798212,1.0606601717798212
22.539000000004222,9.571517425004135,10.577063063793707,-1.901596859387371,-1.9742675403303993,2.741131688998936,0,1.0606601717798212,1.0606601717798212
22.549000000004245,9.552501456410221,10.557373421398951,-1.901596859387371,-1.9636609386125787,2.733502313418583,0,1.0606601717798212,1.0606601717798212
22.559000000004264,9.533485487816307,10.537789845021374,-1.901596859387371,-1.9530543368947582,2.72589285528528,0,1.0606601717798212,1.0606601717798212
22.569000000004287,9.514469519222393,10.518312334660974,-1.901596859387371,-1.9424477351769376,2.718303481866204,0,1.0606601717798212,1.0606601717798212
22.579000000004307,9.49545355062848,10.498940890317753,-1.901596859387371,-1.931841133459117,2.7107343618577824,0,1.0606601717798212,1.0606601717798212
22.58900000000433,9.476437582034565,10.479675511991708,-1.901596859387371,-1.9212345317412964,2.7031856653931694,0,1.0606601717798212,1.0606601717798212
22.59900000000435,9.457421613440651,10.460516199682845,-1.901596859387371,-1.9106279300234759,2.695657564049578,0,1.0606601717798212,1.0606601717798212
22.60900000000437,9.43841177546253,10.44146295339116,-1.897990614803312,-1.9000213283056553,2.6856003838802676,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.61900000000439,9.419484902323045,10.422515773116652,-1.8873840130854915,-1.8894147265878347,2.6706003860363827,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.629000000004414,9.40066409520074,10.403674658859323,-1.876777411367671,-1.8788081248700141,2.6556003882168557,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.639000000004433,9.381949354095616,10.384939610619172,-1.8661708096498504,-1.8682015231521936,2.6406003904221014,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.649000000004456,9.363340679007667,10.366310628396201,-1.8555642079320298,-1.8575949214343728,2.625600392652544,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.659000000004475,9.344838069936896,10.347787712190405,-1.8449576062142092,-1.8469883197165522,2.6106003949086194,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.669000000004498,9.326441526883304,10.32937086200179,-1.8343510044963884,-1.8363817179987316,2.5956003971907697,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.679000000004518,9.30815104984689,10.311060077830353,-1.8237444027785679,-1.825775116280911,2.5806003994994517,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.68900000000454,9.289966638827655,10.292855359676096,-1.8131378010607473,-1.8151685145630905,2.5656004018351295,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.69900000000456,9.271888293825599,10.274756707539016,-1.8025311993429267,-1.80456191284527,2.55060040419828,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.709000000004583,9.253916014840721,10.256764121419115,-1.7919245976251061,-1.7939553111274493,2.5356004065893902,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.719000000004602,9.23604980187302,10.238877601316391,-1.7813179959072856,-1.7833487094096288,2.52060040900896,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.729000000004625,9.218289654922499,10.221097147230847,-1.770711394189465,-1.772742107691808,2.5056004114575,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.739000000004644,9.200635573989157,10.203422759162478,-1.7601047924716444,-1.7621355059739874,2.4906004139355336,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.749000000004667,9.183087559072991,10.185854437111292,-1.7494981907538238,-1.7515289042561668,2.475600416443597,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.759000000004686,9.165645610174005,10.168392181077282,-1.7388915890360033,-1.7409223025383462,2.46060041898224,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.76900000000471,9.148309727292197,10.151035991060452,-1.7282849873181827,-1.7303157008205257,2.445600421552024,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.77900000000473,9.131079910427571,10.1337858670608,-1.717678385600362,-1.719709099102705,2.4306004241535266,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.78900000000475,9.11395615958012,10.116641809078326,-1.7070717838825413,-1.7091024973848845,2.4156004267873383,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.79900000000477,9.096938474749848,10.09960381711303,-1.6964651821647208,-1.698495895667064,2.400600429454065,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.809000000004794,9.080026855936755,10.082671891164912,-1.6858585804469002,-1.6878892939492434,2.385600432154327,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.819000000004813,9.063221303140837,10.065846031233972,-1.6752519787290796,-1.6772826922314228,2.370600434888762,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.829000000004836,9.046521816362102,10.049126237320213,-1.664645377011259,-1.6666760905136022,2.3556004376580217,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.839000000004855,9.029928395600543,10.032512509423631,-1.6540387752934385,-1.6560694887957816,2.3406004404627754,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.849000000004878,9.013441040856163,10.016004847544227,-1.6434321735756179,-1.645462887077961,2.325600443303711,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.859000000004897,8.99705975212896,9.999603251682002,-1.6328255718577973,-1.6348562853601403,2.310600446181533,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.86900000000492,8.980784529418937,9.983307721836956,-1.6222189701399765,-1.6242496836423197,2.295600449096964,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.87900000000494,8.964615372726092,9.967118258009089,-1.611612368422156,-1.6136430819244991,2.280600452050746,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.889000000004962,8.948552282050425,9.951034860198396,-1.6010057667043354,-1.6030364802066785,2.265600455043641,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.899000000004982,8.932595257391938,9.935057528404885,-1.5903991649865148,-1.592429878488858,2.2506004580764314,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.909000000005005,8.91674429875063,9.919186262628553,-1.5797925632686942,-1.5818232767710374,2.2356004611499194,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.919000000005024,8.900999406126498,9.903421062869398,-1.5691859615508736,-1.5712166750532168,2.2206004642649306,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.929000000005047,8.885360579519546,9.887761929127423,-1.558579359833053,-1.560610073335396,2.2056004674223115,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.939000000005066,8.869827818929771,9.872208861402624,-1.5479727581152325,-1.5500034716175755,2.190600470622933,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.94900000000509,8.854401124357176,9.856761859695006,-1.537366156397412,-1.5393968698997549,2.1756004738676893,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.95900000000511,8.839080495801758,9.841420924004563,-1.5267595546795913,-1.5287902681819343,2.1606004771574994,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.96900000000513,8.82386593326352,9.826186054331302,-1.5161529529617708,-1.5181836664641137,2.1456004804933086,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.97900000000515,8.808757436742459,9.811057250675217,-1.5055463512439502,-1.5075770647462932,2.130600483876088,1.0606601717798212,1.0606601717798212,1.4999999999999998
22.988900000005163,8.793410267190463,9.795946133893676,-1.495333095244169,-1.5028637824638054,2.1200520310534654,1.0606601717798212,-1.0606601717798212,1.4999999999999998
22.99890000000516,8.778509969246612,9.780864463060448,-1.4847264935263709,-1.5134703841816035,2.1201427698091284,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.008900000005163,8.763715737319936,9.765676726210042,-1.4741198918085727,-1.5240769858994017,2.120339622412863,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.018900000005164,8.749027571410439,9.75038292334246,-1.4635132900907744,-1.5346835876171998,2.1206425593140215,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.028900000005162,8.73444547151812,9.734983054457699,-1.452906688372976,-1.5452901893349984,2.1210515350584775,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.038900000005164,8.719969437642979,9.719477119555759,-1.4423000866551774,-1.5558967910527968,2.1215664883227023,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.048900000005162,8.705599469785017,9.703865118636642,-1.4316934849373788,-1.5665033927705954,2.1221873419596875,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.058900000005163,8.69133556794423,9.688147051700346,-1.4210868832195804,-1.577109994488394,2.1229140030566294,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.068900000005165,8.677177732120624,9.672322918746872,-1.4104802815017818,-1.5877165962061923,2.1237463630042837,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.078900000005163,8.663125962314195,9.656392719776221,-1.3998736797839832,-1.598323197923991,2.1246842975778595,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.088900000005165,8.649180258524943,9.64035645478839,-1.3892670780661849,-1.6089297996417895,2.125727667029322,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.098900000005166,8.63534062075287,9.624214123783384,-1.3786604763483863,-1.6195364013595879,2.1268763161909354,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.108900000005164,8.621607048997975,9.607965726761199,-1.3680538746305877,-1.6301430030773865,2.128130074589879,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.118900000005166,8.607979543260258,9.591611263721838,-1.3574472729127907,-1.640749604795184,2.1294887565737284,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.128900000005164,8.59445810353972,9.5751507346653,-1.3468406711949936,-1.651356206512981,2.130952161446597,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.13890000000516,8.581042729836362,9.558584139591582,-1.3362340694771966,-1.661962808230778,2.1325200736157033,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.14890000000516,8.56773342215018,9.541911478500687,-1.3256274677593995,-1.672569409948575,2.134192262748116,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.15890000000516,8.554530180481176,9.525132751392613,-1.3150208660416025,-1.683176011666372,2.13596848393742,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.16890000000516,8.54143300482935,9.508247958267363,-1.3044142643238055,-1.6937826133841691,2.1378484778800204,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.178900000005157,8.528441895194705,9.491257099124935,-1.2938076626060084,-1.7043892151019662,2.139831971060793,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.188900000005155,8.515556851577234,9.474160173965327,-1.2832010608882114,-1.7149958168197632,2.141918675947786,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.198900000005157,8.502777873976942,9.456957182788543,-1.2725944591704144,-1.7256024185375602,2.144108291195647,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.208900000005155,8.490104962393827,9.43964812559458,-1.2619878574526173,-1.7362090202553573,2.1464005018574506,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.218900000005153,8.477538116827894,9.42223300238344,-1.2513812557348203,-1.7468156219731543,2.1487949796045953,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.22890000000515,8.465077337279135,9.40471181315512,-1.2407746540170232,-1.7574222236909514,2.151291382954413,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.238900000005152,8.452722623747555,9.387084557909624,-1.2301680522992262,-1.7680288254087484,2.1538893575051414,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.24890000000515,8.440473976233152,9.369351236646951,-1.2195614505814292,-1.7786354271265454,2.1565885361778934,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.25890000000515,8.42833139473593,9.351511849367098,-1.2089548488636321,-1.7892420288443425,2.1593885394652594,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.268900000005146,8.416294879255883,9.333580916507819,-1.198348247145835,-1.7919997452909697,2.1557600999555575,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.278900000005148,8.404364429793015,9.3157139520635,-1.187741645428038,-1.7813931435731727,2.1410492166817683,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.288900000005146,8.392540046347325,9.297953053636359,-1.177135043710241,-1.7707865418553757,2.126342373172023,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.298900000005144,8.380821728918814,9.280298221226396,-1.166528441992444,-1.7601799401375786,2.1116396538330227,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.308900000005142,8.369209477507479,9.262749454833612,-1.155921840274647,-1.7495733384197816,2.0969411454147364,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.318900000005144,8.357703292113323,9.245306754458005,-1.1453152385568497,-1.7389667367019845,2.0822469370913916,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.32890000000514,8.346303172736343,9.227970120099576,-1.1347086368390527,-1.7283601349841875,2.0675571205458145,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.33890000000514,8.335009119376544,9.210739551758323,-1.1241020351212556,-1.7177535332663905,2.0528717900572646,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.348900000005138,8.323821132033922,9.193615049434252,-1.1134954334034586,-1.7071469315485934,2.0381910425929495,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.35890000000514,8.312739210708477,9.176596613127355,-1.1028888316856615,-1.6965403298307964,2.0235149779033885,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.368900000005137,8.30176335540021,9.159684242837638,-1.0922822299678645,-1.6859337281129994,2.0088436986218134,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.378900000005135,8.290893566109123,9.1428779385651,-1.0816756282500675,-1.6753271263952023,1.9941773103678078,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.388900000005133,8.280129842835212,9.12617770030974,-1.0710690265322704,-1.6647205246774053,1.9795159218553915,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.398900000005135,8.26947218557848,9.109583528071555,-1.0604624248144734,-1.654113922959608,1.964859645005774,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.408900000005133,8.258920594338925,9.09309542185055,-1.0498558230966764,-1.643507321241811,1.950208595065008,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.41890000000513,8.248475069116548,9.076713381646723,-1.0392492213788793,-1.632900719524014,1.9355628907267906,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.42890000000513,8.23813560991135,9.060437407460073,-1.0286426196610823,-1.622294117806217,1.920922654260672,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.43890000000513,8.227902216723328,9.044267499290601,-1.0180360179432852,-1.6116875160884199,1.906288011645953,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.44890000000513,8.217774889552485,9.02820365713831,-1.0074294162254882,-1.6010809143706228,1.8916590927115535,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.458900000005126,8.207753628398821,9.012245881003192,-0.9968228145076912,-1.5904743126528258,1.8770360312821683,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.468900000005124,8.197838433262335,8.996394170885257,-0.9862162127898941,-1.5798677109350288,1.8624189653310366,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.478900000005126,8.188029304143026,8.980648526784496,-0.9756096110720971,-1.5692611092172317,1.847808037139666,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.488900000005124,8.178326241040894,8.965008948700914,-0.9650030093543001,-1.5586545074994347,1.8332033934648824,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.498900000005122,8.168729243955942,8.94947543663451,-0.954396407636503,-1.5480479057816376,1.818605185713594,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.50890000000512,8.159238312888167,8.934047990585285,-0.943789805918706,-1.5374413040638406,1.8040135701256772,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.51890000000512,8.14985344783757,8.918726610553236,-0.933183204200909,-1.5268347023460436,1.7894287079654239,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.52890000000512,8.14057464880415,8.903511296538367,-0.9225766024831118,-1.5162281006282465,1.7748507657220147,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.538900000005118,8.13140191578791,8.888402048540675,-0.9119700007653148,-1.5056214989104495,1.7602799153195032,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.548900000005116,8.122335248788847,8.873398866560162,-0.9013633990475177,-1.4950148971926525,1.7457163343368394,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.558900000005117,8.11337464780696,8.858501750596826,-0.8907567973297207,-1.4844082954748554,1.7311602062384828,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.568900000005115,8.104520112842254,8.843710700650668,-0.8801501956119236,-1.4738016937570584,1.7166117206161915,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.578900000005113,8.095771643894723,8.829025716721688,-0.8695435938941266,-1.4631950920392613,1.7020710734426152,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.58890000000511,8.087129240964373,8.814446798809886,-0.8589369921763296,-1.4525884903214643,1.6875384673373555,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.598900000005113,8.078592904051199,8.79997394691526,-0.8483303904585325,-1.4419818886036673,1.6730141118461987,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.60890000000511,8.070162633155205,8.785607161037817,-0.8377237887407355,-1.4313752868858702,1.6584982237342734,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.61890000000511,8.061838428276387,8.771346441177547,-0.8271171870229385,-1.4207686851680732,1.6439910272939309,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.628900000005107,8.053620289414747,8.757191787334458,-0.8165105853051414,-1.4101620834502762,1.629492754668203,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.63890000000511,8.045508216570285,8.743143199508545,-0.8059039835873444,-1.3995554817324791,1.6150036461907393,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.648900000005106,8.037502209743003,8.729200677699811,-0.7952973818695473,-1.388948880014682,1.6005239507431923,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.658900000005104,8.029602268932896,8.715364221908255,-0.7846907801517503,-1.378342278296885,1.5860539261310789,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.668900000005102,8.021808394139969,8.701633832133876,-0.7740841784339533,-1.367735676579088,1.5715938394792162,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.678900000005104,8.01412058536422,8.688009508376675,-0.7634775767161562,-1.357129074861291,1.557143967647898,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.688900000005102,8.006538842605648,8.674491250636654,-0.7528709749983592,-1.346522473143494,1.5427045976710678,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.6989000000051,7.9990631658642535,8.661079058913808,-0.742264373280562,-1.335915871425697,1.528276027217814,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.708900000005098,7.9916935551400385,8.647772933208143,-0.731657771562765,-1.3253092697078999,1.5138585650786134,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.7189000000051,7.984430010433,8.634572873519653,-0.721051169844968,-1.3147026679901028,1.4994525316778424,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.728900000005098,7.97727253174314,8.621478879848343,-0.7104445681271709,-1.3040960662723058,1.4850582596141826,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.738900000005096,7.970221119070458,8.60849095219421,-0.6998379664093739,-1.2934894645545087,1.4706760942306494,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.748900000005094,7.9632757724149545,8.595609090557256,-0.6892313646915769,-1.2828828628367117,1.456306394216111,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.758900000005095,7.956436491776628,8.582833294937478,-0.6786247629737798,-1.2722762611189147,1.4419495322402736,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.768900000005093,7.94970327715548,8.57016356533488,-0.6680181612559828,-1.2616696594011176,1.4276058956242637,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.77890000000509,7.9430761285515095,8.557599901749459,-0.6574115595381858,-1.2510630576833206,1.4132758870490818,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.78890000000509,7.9365550459647185,8.545142304181217,-0.6468049578203887,-1.2404564559655236,1.3989599253043605,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.79890000000509,7.93013994454229,8.532790772630152,-0.6366226201713036,-1.2298498542477265,1.384853430694718,0,1.0606601717798212,1.0606601717798212
23.80890000000509,7.923773718340578,8.520545307096265,-0.6366226201713036,-1.2192432525299295,1.3754426448796537,0,1.0606601717798212,1.0606601717798212
23.818900000005087,7.9174074921388655,8.508405907579556,-0.6366226201713036,-1.2086366508121325,1.3660493820503505,0,1.0606601717798212,1.0606601717798212
23.828900000005085,7.911041265937153,8.496372574080025,-0.6366226201713036,-1.1980300490943354,1.3566740061808333,0,1.0606601717798212,1.0606601717798212
23.838900000005086,7.904675039735441,8.48444530659767,-0.6366226201713036,-1.1874234473765384,1.347316890673222,0,1.0606601717798212,1.0606601717798212
23.848900000005084,7.8983088135337285,8.472624105132498,-0.6366226201713036,-1.1768168456587411,1.3379784186375971,0,1.0606601717798212,1.0606601717798212
23.858900000005082,7.891942587332016,8.4609089696845,-0.6366226201713036,-1.166210243940944,1.328658983180625,0,1.0606601717798212,1.0606601717798212
23.86890000000508,7.885529501163915,8.449299900253681,-0.6465928257860327,-1.155603642223147,1.3241986483444885,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.878900000005082,7.879010539897466,8.43779689684004,-0.6571994275038299,-1.14499704050535,1.3202004810926906,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.88890000000508,7.87238551261384,8.426399959443577,-0.6678060292216269,-1.134390438787553,1.316361105577559,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.898900000005078,7.865654419313035,8.415109088064291,-0.6784126309394239,-1.123783837069756,1.312681915117815,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.908900000005076,7.858817259995052,8.403924282702183,-0.689019232657221,-1.113177235351959,1.3091642602352753,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.918900000005078,7.851874034659892,8.392845543357254,-0.699625834375018,-1.1025706336341619,1.3058094463884757,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.928900000005076,7.844824743307553,8.381872870029502,-0.7102324360928151,-1.0919640319163648,1.302618731739022,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.938900000005074,7.837669385938037,8.371006262718929,-0.7208390378106121,-1.0813574301985678,1.2995933249587655,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.94890000000507,7.830407962551343,8.360245721425533,-0.7314456395284091,-1.0707508284807707,1.2967343830859812,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.958900000005073,7.82304047314747,8.349591246149316,-0.7420522412462062,-1.0601442267629737,1.2940430094387825,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.96890000000507,7.815566917726421,8.339042836890277,-0.7526588429640032,-1.0495376250451767,1.2915202515939819,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.97890000000507,7.807987296288192,8.328600493648414,-0.7632654446818002,-1.0389310233273796,1.2891670994395499,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.988900000005067,7.800301608832786,8.318264216423731,-0.7738720463995974,-1.0283244216095824,1.2869844833087083,-1.0606601717798212,1.0606601717798212,1.4999999999999998
23.99890000000507,7.792509855360202,8.308034005216225,-0.7844786481173944,-1.0177178198917853,1.284973272203505,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.008900000005067,7.78461203587044,8.297909860025898,-0.7950852498351915,-1.0071112181739883,1.2831342721155037,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.018900000005065,7.7766081503635,8.287891780852748,-0.8056918515529885,-0.9965046164561913,1.2814682244509161,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.028900000005063,7.7684981988393815,8.277979767696777,-0.8162984532707855,-0.9858980147383942,1.2799758045671739,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.038900000005064,7.760282181298086,8.268173820557982,-0.8269050549885826,-0.9752914130205972,1.2786576204275264,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.048900000005062,7.751960097739612,8.258473939436367,-0.8375116567063796,-0.9646848113028001,1.2775142113798124,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.05890000000506,7.74353194816396,8.248880124331928,-0.8481182584241768,-0.9540782095850031,1.2765460470650418,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.06890000000506,7.73499773257113,8.23939237524467,-0.8587248601419738,-0.9434716078672061,1.2757535264608848,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.07890000000506,7.726357450961123,8.230010692174586,-0.8693314618597708,-0.932865006149409,1.2751369770645753,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.088900000005058,7.717611103333937,8.220735075121683,-0.8799380635775679,-0.922258404431612,1.2746966542191058,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.098900000005056,7.7087586896895735,8.211565524085955,-0.8905446652953649,-0.911651802713815,1.274432740585937,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.108800000005054,7.699729952270292,8.202502039067408,-0.9003181980515341,-0.9010452009960179,1.273756378582936,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.118800000005056,7.690673737281188,8.192299223213151,-0.9109247997693323,-0.8908783225226935,1.274146057709102,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.128800000005054,7.681511456274905,8.183443472996514,-0.9215314014871304,-0.8802717208048954,1.2744012030658345,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.138800000005055,7.672243109251446,8.174693788797054,-0.9321380032049286,-0.8696651190870972,1.274832803302318,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.148800000005053,7.662868696210807,8.166050170614772,-0.942744604922727,-0.8590585173692987,1.2754406792852604,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.158800000005055,7.65338821715299,8.157512618449669,-0.9533512066405255,-0.8484519156515002,1.2762245791300395,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.168800000005056,7.643801672077996,8.149081132301742,-0.9639578083583241,-0.8378453139337017,1.277184178721161,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.178800000005054,7.634109060985823,8.140755712170993,-0.9745644100761226,-0.8272387122159032,1.2783190823795312,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.188800000005056,7.624310383876473,8.132536358057424,-0.9851710117939211,-0.8166321104981047,1.2796288236733522,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.198800000005058,7.614405640749944,8.124423069961031,-0.9957776135117197,-0.8060255087803061,1.281112866368786,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.208800000005056,7.604394831606237,8.116415847881816,-1.0063842152295182,-0.7954189070625076,1.2827706055159074,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.218800000005057,7.594299678765672,8.10851469181978,-1.0102025918479256,-0.7848123053447091,1.2792340017357042,0,1.0606601717798212,1.0606601717798212
24.22880000000506,7.584197652847192,8.100719601774921,-1.0102025918479256,-0.7742057036269105,1.2727543942586512,0,1.0606601717798212,1.0606601717798212
24.238800000005057,7.574095626928713,8.09303057774724,-1.0102025918479256,-0.7635991019091126,1.2663304722751758,0,1.0606601717798212,1.0606601717798212
24.248800000005055,7.563993601010234,8.08544761973674,-1.0102025918479256,-0.7529925001913156,1.2599630875230572,0,1.0606601717798212,1.0606601717798212
24.258800000005056,7.553891575091757,8.077970727743418,-1.0102025918479256,-0.7423858984735185,1.2536531014712962,0,1.0606601717798212,1.0606601717798212
24.268800000005054,7.543789549173279,8.070599901767272,-1.0102025918479256,-0.7317792967557215,1.2474013851750225,0,1.0606601717798212,1.0606601717798212
24.278800000005052,7.533687523254801,8.063335141808304,-1.0102025918479256,-0.7211726950379245,1.2412088191132586,0,1.0606601717798212,1.0606601717798212
24.28880000000505,7.523585497336322,8.056176447866514,-1.0102025918479256,-0.7105660933201274,1.2350762930088548,0,1.0606601717798212,1.0606601717798212
24.298800000005052,7.513483471417844,8.049123819941904,-1.0102025918479256,-0.6999594916023304,1.2290047056299092,0,1.0606601717798212,1.0606601717798212
24.30880000000505,7.503381445499366,8.04217725803447,-1.0102025918479256,-0.6893528898845334,1.2229949645719824,0,1.0606601717798212,1.0606601717798212
24.318800000005048,7.493279419580888,8.035336762144214,-1.0102025918479256,-0.6787462881667363,1.2170479860204317,0,1.0606601717798212,1.0606601717798212
24.328800000005046,7.48317739366241,8.028602332271136,-1.0102025918479256,-0.6681396864489393,1.2111646944921874,0,1.0606601717798212,1.0606601717798212
24.338800000005048,7.473075367743932,8.021973968415237,-1.0102025918479256,-0.6575330847311422,1.2053460225563106,0,1.0606601717798212,1.0606601717798212
24.348800000005046,7.462973341825453,8.015451670576516,-1.0102025918479256,-0.6469264830133452,1.1995929105326868,0,1.0606601717798212,1.0606601717798212
24.358800000005044,7.452871315906975,8.009035438754971,-1.0102025918479256,-0.6363198812955482,1.1939063061682216,0,1.0606601717798212,1.0606601717798212
24.36880000000504,7.442769289988497,8.002725272950606,-1.0102025918479256,-0.625713279577751,1.1882871642899335,0,1.0606601717798212,1.0606601717798212
24.378800000005043,7.432667264070019,7.996521173163418,-1.0102025918479256,-0.615106677859954,1.1827364464343593,0,1.0606601717798212,1.0606601717798212
24.38880000000504,7.422565238151541,7.990423139393408,-1.0102025918479256,-0.604500076142157,1.1772551204527166,0,1.0606601717798212,1.0606601717798212
24.39880000000504,7.412463212233063,7.984431171640576,-1.0102025918479256,-0.5938934744243599,1.1718441600913085,0,1.0606601717798212,1.0606601717798212
24.408800000005037,7.402361186314584,7.978545269904922,-1.0102025918479256,-0.5832868727065629,1.1665045445466848,0,1.0606601717798212,1.0606601717798212
24.41880000000504,7.392259160396106,7.972765434186446,-1.0102025918479256,-0.5726802709887658,1.1612372579951236,0,1.0606601717798212,1.0606601717798212
24.428800000005037,7.3821571344776284,7.967091664485148,-1.0102025918479256,-0.5620736692709688,1.1560432890960428,0,1.0606601717798212,1.0606601717798212
24.438800000005035,7.372055108559151,7.961523960801028,-1.0102025918479256,-0.5514670675531718,1.1509236304690078,0,1.0606601717798212,1.0606601717798212
24.448800000005033,7.361953082640672,7.956062323134085,-1.0102025918479256,-0.5408604658353747,1.1458792781440483,0,1.0606601717798212,1.0606601717798212
24.458800000005034,7.351851056722194,7.950706751484322,-1.0102025918479256,-0.5302538641175776,1.1409112309850793,0,1.0606601717798212,1.0606601717798212
24.468800000005032,7.341749030803716,7.945457245851735,-1.0102025918479256,-0.5196472623997805,1.1360204900862718,0,1.0606601717798212,1.0606601717798212
24.47880000000503,7.331647004885237,7.940313806236327,-1.0102025918479256,-0.5090406606819835,1.1312080581413027,0,1.0606601717798212,1.0606601717798212
24.48880000000503,7.3215449789667595,7.935276432638097,-1.0102025918479256,-0.4984340589641865,1.1264749387854933,0,1.0606601717798212,1.0606601717798212
24.49880000000503,7.311442953048282,7.930345125057045,-1.0102025918479256,-0.4878274572463895,1.1218221359109226,0,1.0606601717798212,1.0606601717798212
24.508800000005028,7.301340927129803,7.92551988349317,-1.0102025918479256,-0.47722085552859245,1.1172506529547022,0,1.0606601717798212,1.0606601717798212
24.518800000005026,7.291238901211325,7.920800707946474,-1.0102025918479256,-0.4666142538107954,1.112761492160684,0,1.0606601717798212,1.0606601717798212
24.528800000005024,7.281136875292847,7.916187598416955,-1.0102025918479256,-0.4560076520929984,1.1083556538149817,0,1.0606601717798212,1.0606601717798212
24.538800000005025,7.271034849374368,7.911680554904615,-1.0102025918479256,-0.4454010503752013,1.1040341354557834,0,1.0606601717798212,1.0606601717798212
24.548800000005023,7.2609328234558905,7.907279577409452,-1.0102025918479256,-0.43479444865740424,1.099797931058048,0,1.0606601717798212,1.0606601717798212
24.55880000000502,7.250830797537413,7.902984665931467,-1.0102025918479256,-0.4241878469396072,1.0956480301937872,0,1.0606601717798212,1.0606601717798212
24.56880000000502,7.240728771618934,7.898795820470661,-1.0102025918479256,-0.41358124522181017,1.0915854171687573,0,1.0606601717798212,1.0606601717798212
24.57880000000502,7.230626745700456,7.894713041027033,-1.0102025918479256,-0.40297464350401313,1.0876110701364956,0,1.0606601717798212,1.0606601717798212
24.58880000000502,7.220524719781978,7.890736327600581,-1.0102025918479256,-0.3923680417862161,1.0837259601907747,0,1.0606601717798212,1.0606601717798212
24.598800000005017,7.210422693863499,7.886865680191309,-1.0102025918479256,-0.38176144006841906,1.0799310504376562,0,1.0606601717798212,1.0606601717798212
24.608800000005015,7.200320667945022,7.883101098799214,-1.0102025918479256,-0.371154838350622,1.0762272950484684,0,1.0606601717798212,1.0606601717798212
24.618800000005017,7.190218642026544,7.879442583424297,-1.0102025918479256,-0.360548236632825,1.0726156382951473,0,1.0606601717798212,1.0606601717798212
24.628800000005015,7.180116616108066,7.875890134066558,-1.0102025918479256,-0.34994163491502794,1.0690970135695215,0,1.0606601717798212,1.0606601717798212
24.638800000005013,7.170014590189587,7.8724437507259974,-1.0102025918479256,-0.3393350331972309,1.0656723423882373,0,1.0606601717798212,1.0606601717798212
24.64880000000501,7.159912564271109,7.869103433402614,-1.0102025918479256,-0.32872843147943387,1.062342533385158,0,1.0606601717798212,1.0606601717798212
24.658800000005012,7.149810538352631,7.86586918209641,-1.0102025918479256,-0.31812182976163683,1.0591084812931857,0,1.0606601717798212,1.0606601717798212
24.66880000000501,7.139708512434153,7.862740996807382,-1.0102025918479256,-0.3075152280438397,1.0559710659175854,0,1.0606601717798212,1.0606601717798212
24.67880000000501,7.129606486515675,7.859718877535533,-1.0102025918479256,-0.29690862632604265,1.052931151102998,0,1.0606601717798212,1.0606601717798212
24.688800000005006,7.119504460597197,7.856802824280862,-1.0102025918479256,-0.2863020246082456,1.0499895836964515,0,1.0606601717798212,1.0606601717798212
24.698800000005008,7.109402434678718,7.85399283704337,-1.0102025918479256,-0.27569542289044857,1.0471471925087752,0,1.0606601717798212,1.0606601717798212
24.708800000005006,7.09930040876024,7.851288915823053,-1.0102025918479256,-0.26508882117265153,1.0444047872769315,0,1.0606601717798212,1.0606601717798212
24.718800000005004,7.089198382841762,7.848691060619917,-1.0102025918479256,-0.2544822194548545,1.0417631576298594,0,1.0606601717798212,1.0606601717798212
24.728800000005002,7.079096356923284,7.846199271433957,-1.0102025918479256,-0.24387561773705746,1.0392230720605167,0,1.0606601717798212,1.0606601717798212
24.738800000005003,7.068994331004806,7.843813548265176,-1.0102025918479256,-0.23326901601926042,1.0367852769068726,0,1.0606601717798212,1.0606601717798212
24.748800000005,7.058892305086328,7.841533891113572,-1.0102025918479256,-0.22266241430146338,1.0344504953446652,0,1.0606601717798212,1.0606601717798212
24.758800000005,7.04879027916785,7.839360299979147,-1.0102025918479256,-0.21205581258366635,1.0322194263947884,0,1.0606601717798212,1.0606601717798212
24.768800000004997,7.038688253249371,7.8372927748619,-1.0102025918479256,-0.2014492108658693,1.030092743948208,0,1.0606601717798212,1.0606601717798212
24.778800000005,7.028586227330893,7.83533131576183,-1.0102025918479256,-0.19084260914807227,1.0280710958113308,0,1.0606601717798212,1.0606601717798212
24.788800000004997,7.018484201412415,7.8334759226789386,-1.0102025918479256,-0.18023600743027524,1.0261551027747575,0,1.0606601717798212,1.0606601717798212
24.798800000004995,7.008382175493937,7.831726595613225,-1.0102025918479256,-0.1696294057124782,1.024345357708344,0,1.0606601717798212,1.0606601717798212
24.808800000004993,6.998280149575459,7.830083334564689,-1.0102025918479256,-0.15902280399468116,1.02264242468548,0,1.0606601717798212,1.0606601717798212
24.818800000004995,6.988178123656981,7.828546139533332,-1.0102025918479256,-0.14841620227688412,1.0210468381394457,0,1.0606601717798212,1.0606601717798212
24.828800000004993,6.978076097738502,7.827115010519152,-1.0102025918479256,-0.1378096005590871,1.0195591020546684,0,1.0606601717798212,1.0606601717798212
24.83880000000499,6.9679740718200245,7.825789947522151,-1.0102025918479256,-0.12720299884128994,1.0181796891956174,0,1.0606601717798212,1.0606601717798212
24.84880000000499,6.957872045901547,7.824570950542326,-1.0102025918479256,-0.1165963971234929,1.0169090403760044,0,1.0606601717798212,1.0606601717798212
24.85880000000499,6.947770019983068,7.823458019579681,-1.0102025918479256,-0.10598979540569586,1.0157475637708455,0,1.0606601717798212,1.0606601717798212
24.86880000000499,6.93766799406459,7.822451154634213,-1.0102025918479256,-0.09538319368789883,1.0146956342738298,0,1.0606601717798212,1.0606601717798212
24.878800000004986,6.927565968146112,7.821550355705924,-1.0102025918479256,-0.08477659197010179,1.0137535929023047,0,1.0606601717798212,1.0606601717798212
24.888800000004984,6.917463942227633,7.8207556227948105,-1.0102025918479256,-0.07416999025230475,1.0129217462520457,0,1.0606601717798212,1.0606601717798212
24.898800000004986,6.9073619163091555,7.820066955900877,-1.0102025918479256,-0.06356338853450771,1.0122003660038141,0,1.0606601717798212,1.0606601717798212
24.908800000004984,6.897259890390678,7.81948435502412,-1.0102025918479256,-0.05295678681671068,1.0115896884835358,0,1.0606601717798212,1.0606601717798212
24.918800000004982,6.887157864472199,7.819007820164543,-1.0102025918479256,-0.04235018509891364,1.0110899142777456,0,1.0606601717798212,1.0606601717798212
24.92880000000498,6.877055838553721,7.818637351322143,-1.0102025918479256,-0.0317435833811166,1.0107012079057494,0,1.0606601717798212,1.0606601717798212
24.93880000000498,6.866953812635243,7.818372948496921,-1.0102025918479256,-0.021136981663319565,1.0104236975497467,0,1.0606601717798212,1.0606601717798212
24.94880000000498,6.856851786716765,7.818214611688877,-1.0102025918479256,-0.010530379945522528,1.0102574748439448,0,1.0606601717798212,1.0606601717798212
24.958800000004977,6.846749760798287,7.81816234089801,-1.0102025918479256,7.622177227450955e-05,1.010202594723467,0,1.0606601717798212,1.0606601717798212
24.968800000004975,6.836647734879809,7.818216136124322,-1.0102025918479256,0.010682823490071547,1.0102590753336427,0,1.0606601717798212,1.0606601717798212
24.978800000004977,6.82654570896133,7.818375997367812,-1.0102025918479256,0.021289425207868584,1.0104268980000226,0,1.0606601717798212,1.0606601717798212
24.988800000004975,6.816443683042852,7.818641924628479,-1.0102025918479256,0.03189602692566562,1.0107060072592373,0,1.0606601717798212,1.0606601717798212
24.998800000004973,6.806341657124374,7.819013917906325,-1.0102025918479256,0.04250262864346266,1.0110963109505795,0,1.0606601717798212,1.0606601717798212
25.00880000000497,6.796239631205896,7.8194919772013485,-1.0102025918479256,0.05310923036125981,1.0115976803679574,0,1.0606601717798212,1.0606601717798212
25.018800000004973,6.786137605287418,7.82007610251355,-1.0102025918479256,0.06371583207905684,1.0122099504716366,0,1.0606601717798212,1.0606601717798212
25.02880000000497,6.77603557936894,7.820766293842929,-1.0102025918479256,0.07432243379685388,1.0129329201589583,0,1.0606601717798212,1.0606601717798212
25.03880000000497,6.765933553450462,7.821562551189487,-1.0102025918479256,0.08492903551465092,1.0137663525930003,0,1.0606601717798212,1.0606601717798212
25.048800000004967,6.755831527531983,7.822464874553222,-1.0102025918479256,0.09553563723244796,1.0147099755879394,0,1.0606601717798212,1.0606601717798212
25.058800000004968,6.745729501613505,7.823473263934136,-1.0102025918479256,0.10614223895024488,1.015763482049654,0,1.0606601717798212,1.0606601717798212
25.068800000004966,6.735627475695027,7.824587719332227,-1.0102025918479256,0.11674884066804192,1.0169265304699246,0,1.0606601717798212,1.0606601717798212
25.078800000004964,6.725525449776549,7.825808240747497,-1.0102025918479256,0.12735544238583896,1.018198745472395,0,1.0606601717798212,1.0606601717798212
25.088800000004962,6.715423423858071,7.827134828179943,-1.0102025918479256,0.137962044103636,1.0195797184082862,0,1.0606601717798212,1.0606601717798212
25.098800000004964,6.705321397939593,7.828567481629569,-1.0102025918479256,0.14856864582143325,1.021069007999695,0,1.0606601717798212,1.0606601717798212
25.108800000004962,6.695219372021114,7.830106201096371,-1.0102025918479256,0.1591752475392303,1.0226661410281666,0,1.0606601717798212,1.0606601717798212
25.11880000000496,6.685117346102636,7.831750986580352,-1.0102025918479256,0.16978184925702733,1.0243706130660926,0,1.0606601717798212,1.0606601717798212
25.128800000004958,6.675015320184158,7.833501838081512,-1.0102025918479256,0.18038845097482437,1.0261818892483745,0,1.0606601717798212,1.0606601717798212
25.13880000000496,6.66491329426568,7.83535875559985,-1.0102025918479256,0.1909950526926214,1.0280994050816896,0,1.0606601717798212,1.0606601717798212
25.148800000004957,6.654811268347202,7.837321739135364,-1.0102025918479256,0.20160165441041844,1.0301225672886136,0,1.0606601717798212,1.0606601717798212
25.158800000004955,6.644709242428724,7.839390788688056,-1.0102025918479256,0.21220825612821548,1.0322507546837856,0,1.0606601717798212,1.0606601717798212
25.168800000004953,6.634607216510245,7.841565904257927,-1.0102025918479256,0.22281485784601252,1.0344833190792422,0,1.0606601717798212,1.0606601717798212
25.178800000004955,6.624505190591767,7.843847085844977,-1.0102025918479256,0.23342145956380955,1.0368195862160232,0,1.0606601717798212,1.0606601717798212
25.188800000004953,6.6144031646732895,7.846234333449203,-1.0102025918479256,0.2440280612816066,1.039258856719117,0,1.0606601717798212,1.0606601717798212
25.19880000000495,6.604301138754812,7.848727647070608,-1.0102025918479256,0.2546346629994036,1.0418004070728166,0,1.0606601717798212,1.0606601717798212
25.20880000000495,6.594199112836333,7.851327026709191,-1.0102025918479256,0.26524126471720066,1.0444434906135645,0,1.0606601717798212,1.0606601717798212
25.21880000000495,6.584097086917855,7.854032472364952,-1.0102025918479256,0.2758478664349977,1.0471873385373827,0,1.0606601717798212,1.0606601717798212
25.22880000000495,6.573995060999376,7.85684398403789,-1.0102025918479256,0.28645446815279474,1.0500311609190307,0,1.0606601717798212,1.0606601717798212
25.238800000004947,6.563893035080898,7.859754391665246,-1.0102025918479256,0.2915456369773375,1.0514314694818623,0,-1.0606601717798212,1.0606601717798212
25.248800000004945,6.5537910091624205,7.8626168150264295,-1.0102025918479256,0.28093903525954045,1.0485399458813327,0,-1.0606601717798212,1.0606601717798212
25.258800000004946,6.543688983243943,7.865373172370436,-1.0102025918479256,0.2703324335417434,1.0457480103738508,0,-1.0606601717798212,1.0606601717798212
25.268800000004944,6.533586957325464,7.868023463697264,-1.0102025918479256,0.2597258318239464,1.043056462658138,0,-1.0606601717798212,1.0606601717798212
25.278800000004942,6.523484931406986,7.870567689006914,-1.0102025918479256,0.24911923010614934,1.0404660818041822,0,-1.0606601717798212,1.0606601717798212
25.28880000000494,6.513382905488507,7.873005848299386,-1.0102025918479256,0.2385126283883523,1.0379776252294588,0,-1.0606601717798212,1.0606601717798212
25.298800000004942,6.503280879570029,7.8753379415746805,-1.0102025918479256,0.22790602667055526,1.0355918276855156,0,-1.0606601717798212,1.0606601717798212
25.30880000000494,6.493178853651552,7.8775639688327965,-1.0102025918479256,0.21729942495275822,1.033309400257767,0,-1.0606601717798212,1.0606601717798212
25.318800000004938,6.483076827733074,7.8796839300737345,-1.0102025918479256,0.20669282323496116,1.0311310293813807,0,-1.0606601717798212,1.0606601717798212
25.328800000004936,6.472974801814595,7.881697825297495,-1.0102025918479256,0.19608622151716412,1.029057375876168,0,-1.0606601717798212,1.0606601717798212
25.338800000004937,6.462872775896117,7.883605654504078,-1.0102025918479256,0.18547961979936706,1.027089074003411,0,-1.0606601717798212,1.0606601717798212
25.348800000004935,6.452770749977639,7.885407417693483,-1.0102025918479256,0.17487301808157002,1.0252267305475524,0,-1.0606601717798212,1.0606601717798212
25.358800000004933,6.4426687240591605,7.887103114865709,-1.0102025918479256,0.16426641636377298,1.0234709239256692,0,-1.0606601717798212,1.0606601717798212
25.36880000000493,6.432604118231542,7.888692746020758,-1.001293046404976,0.15365981464597595,1.013014858437917,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.378800000004933,6.422644220776083,7.890176311158628,-0.990686444687179,0.1430532129281789,1.0009614645010056,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.38880000000493,6.412790389337801,7.891553810279321,-0.980079842969382,0.13244661121038184,0.9889886770919081,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.39880000000493,6.403042623916698,7.892825243382835,-0.969473241251585,0.1218400094925848,0.9770994593264326,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.408800000004927,6.393400924512771,7.893990610469172,-0.9588666395337879,0.11123340777478777,0.9652968991020386,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.41880000000493,6.383865291126024,7.895049911538331,-0.9482600378159909,0.10062680605699073,0.9535842141185097,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.428800000004927,6.374435723756454,7.896003146590312,-0.9376534360981938,0.09002020433919367,0.9419647569925427,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.438800000004925,6.365112222404061,7.896850315625114,-0.9270468343803968,0.07941360262139663,0.9304420204483588,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.448800000004923,6.355894787068848,7.897591418642739,-0.9164402326625998,0.06880700090359959,0.9190196425626755,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.458800000004924,6.346783417750812,7.8982264556431865,-0.9058336309448027,0.058200399185802554,0.9077014120381393,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.468800000004922,6.337778114449954,7.8987554266264555,-0.8952270292270057,0.047593797468005516,0.8964912734745585,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.47880000000492,6.328878877166273,7.899178331592547,-0.8846204275092087,0.03698719575020848,0.8853933326019795,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.488800000004918,6.320085705899772,7.899495170541459,-0.8740138257914116,0.026380594032411442,0.8744118614337543,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.49880000000492,6.311398600650447,7.899705943473195,-0.8634072240736145,0.01577399231461435,0.8635513032912673,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.508800000004918,6.302817561418301,7.899810650387752,-0.8528006223558174,0.005167390596817312,0.8528162776448686,1.0606601717798212,-1.0606601717798212,1.4999999999999998
25.518700000004916,6.29463322393312,7.90001073918424,-0.85521029650607,0.004772970773009299,0.8552236154948015,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.528700000004918,6.286028087959472,7.900111501900558,-0.8658168982238681,0.015379572490807477,0.8659534817182734,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.538700000004916,6.277316885968643,7.900318330634056,-0.8764234999416662,0.025986174208605627,0.8768086635634937,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.548700000004917,6.268499617960638,7.900631225384731,-0.8870301016594645,0.03659277592640389,0.8877845642384192,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.558700000004915,6.259576283935454,7.901050186152584,-0.8976367033772631,0.04719937764420241,0.8988767615752454,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.568700000004917,6.250546883893091,7.901575212937615,-0.9082433050950616,0.05780597936200092,0.910081003262897,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.57870000000492,6.241411417833551,7.902206305739824,-0.91884990681286,0.06841258107979943,0.9213932018959125,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.588700000004916,6.232169885756834,7.902943464559211,-0.9294565085306586,0.07901918279759795,0.9328094298944466,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.598700000004918,6.222822287662939,7.903786689395776,-0.9400631102484571,0.08962578451539646,0.9443259143431377,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.60870000000492,6.213368623551864,7.9047359802495185,-0.9506697119662556,0.10023238623319498,0.9559390317902098,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.618700000004917,6.203808893423613,7.90579133712044,-0.9612763136840542,0.11083898795099349,0.967645303042393,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.62870000000492,6.194143097278183,7.906952760008539,-0.9718829154018527,0.12144558966879201,0.9794413879860322,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.63870000000492,6.1843712351155755,7.908220248913816,-0.982489517119651,0.13205219138659055,0.9913240804600713,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.64870000000492,6.174493306935791,7.9095938038362705,-0.9930961188374481,0.14265879310438767,1.0032903032024199,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.658700000004917,6.164509312738828,7.911073424775903,-1.0037027205552451,0.1532653948221847,1.0153371028875093,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.668700000004915,6.154419252524688,7.912659111732714,-1.0143093222730422,0.16387199653998175,1.027461645269544,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.678700000004916,6.14422312629337,7.9143508647067025,-1.0249159239908392,0.17447859825777878,1.039661210443092,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.688700000004914,6.133920934044873,7.916148683697869,-1.0355225257086362,0.18508519997557585,1.0519331882301235,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.698700000004912,6.123512675779199,7.918052568706214,-1.0461291274264333,0.19569180169337289,1.0642750737003988,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.70870000000491,6.112998351496348,7.9200625197317365,-1.0567357291442303,0.20629840341116992,1.0766844628302137,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.71870000000491,6.102377961196317,7.922178536774436,-1.0673423308620273,0.21690500512896696,1.089159048302856,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.72870000000491,6.091651504879109,7.924400619834315,-1.0779489325798244,0.227511606846764,1.1016966154527204,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.738700000004908,6.080818982544723,7.926728768911372,-1.0885555342976214,0.23811820856456106,1.1142950383538355,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.748700000004906,6.0698803941931585,7.929162984005606,-1.0991621360154185,0.2487248102823581,1.1269522760525275,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.758700000004907,6.058835739824417,7.931703265117018,-1.1097687377332155,0.25933141200015514,1.1396663689431081,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.768700000004905,6.047685019438497,7.934349612245608,-1.1203753394510125,0.2699380137179522,1.152435435284756,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.778700000004903,6.036428233035399,7.937102025391376,-1.1309819411688096,0.2805446154357492,1.165257667857183,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.7887000000049,6.025065380615123,7.939960504554323,-1.1415885428866066,0.29115121715354625,1.178131330752203,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.798700000004903,6.013596462177669,7.942925049734447,-1.1521951446044036,0.30175781887134334,1.1910547562979432,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.8087000000049,6.002021477723038,7.945995660931748,-1.1628017463222007,0.3123644205891404,1.2040263421121438,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.8187000000049,5.990340427251228,7.949172338146229,-1.1734083480399977,0.3229710223069374,1.2170445482807704,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.828700000004897,5.97855331076224,7.952455081377887,-1.1840149497577948,0.33357762402473445,1.2301078946580013,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.8387000000049,5.966660128256075,7.955843890626722,-1.1946215514755918,0.3441842257425315,1.2432149582835366,-1.0606601717798212,1.0606601717798212,1.4999999999999998
25.848700000004897,5.954660879732731,7.959322723407639,-1.205228153193389,0.34895719651554014,1.254729463370464,-1.0606601717798212,0,1.0606601717798212
25.858700000004895,5.94255556519221,7.962812295372793,-1.215834754911186,0.34895719651554014,1.2649210553429526,-1.0606601717798212,0,1.0606601717798212
25.868700000004893,5.930355735223781,7.966301867337949,-1.2194409994952369,0.34895719651554014,1.268387746806917,1.0606601717798212,0,1.0606601717798212
25.878700000004894,5.918214358237419,7.969791439303104,-1.2088343977774398,0.34895719651554014,1.2581938349276438,1.0606601717798212,0,1.0606601717798212
25.888700000004892,5.9061790472682345,7.973281011268258,-1.1982277960596428,0.34895719651554014,1.248006801363652,1.0606601717798212,0,1.0606601717798212
25.89870000000489,5.894249802316228,7.976770583233414,-1.1876211943418458,0.34895719651554014,1.2378268159358714,1.0606601717798212,0,1.0606601717798212
25.908700000004888,5.8824266233814,7.980260155198569,-1.1770145926240487,0.34895719651554014,1.2276540539785388,1.0606601717798212,0,1.0606601717798212
25.91870000000489,5.87070951046375,7.983749727163723,-1.1664079909062517,0.34895719651554014,1.2174886965594152,1.0606601717798212,0,1.0606601717798212
25.928700000004888,5.859098463563278,7.987239299128879,-1.1558013891884547,0.34895719651554014,1.2073309307103612,1.0606601717798212,0,1.0606601717798212
25.938700000004886,5.847593482679984,7.990728871094034,-1.1451947874706576,0.34895719651554014,1.197180949668825,1.0606601717798212,0,1.0606601717798212
25.948700000004884,5.836194567813867,7.9942184430591885,-1.1345881857528606,0.34895719651554014,1.1870389531308367,1.0606601717798212,0,1.0606601717798212
25.958700000004885,5.824901718964929,7.997708015024344,-1.1239815840350635,0.34895719651554014,1.1769051475161267,1.0606601717798212,0,1.0606601717798212
25.968700000004883,5.813714936133168,8.001197586989498,-1.1133749823172665,0.34895719651554014,1.1667797462460336,1.0606601717798212,0,1.0606601717798212
25.97870000000488,5.802634219318586,8.004687158954654,-1.1027683805994695,0.34895719651554014,1.1566629700349025,1.0606601717798212,0,1.0606601717798212
25.98870000000488,5.791659568521181,8.008176730919809,-1.0921617788816724,0.34895719651554014,1.1465550471957133,1.0606601717798212,0,1.0606601717798212
25.99870000000488,5.780790983740955,8.011666302884963,-1.0815551771638754,0.34895719651554014,1.1364562139607346,1.0606601717798212,0,1.0606601717798212
26.00870000000488,5.770028464977907,8.01515587485012,-1.0709485754460784,0.34895719651554014,1.1263667148180339,1.0606601717798212,0,1.0606601717798212
26.018700000004877,5.759372012232036,8.018645446815274,-1.0603419737282813,0.34895719651554014,1.1162868028647355,1.0606601717798212,0,1.0606601717798212
26.028700000004875,5.748821625503343,8.022135018780428,-1.0497353720104843,0.34895719651554014,1.1062167401779703,1.0606601717798212,0,1.0606601717798212
26.038700000004877,5.738377304791828,8.025624590745585,-1.0391287702926872,0.34895719651554014,1.0961567982045168,1.0606601717798212,0,1.0606601717798212
26.048700000004875,5.728039050097491,8.029114162710739,-1.0285221685748902,0.34895719651554014,1.0861072581701956,1.0606601717798212,0,1.0606601717798212
26.058700000004873,5.717806861420333,8.032603734675893,-1.0179155668570932,0.34895719651554014,1.0760684115101524,1.0606601717798212,0,1.0606601717798212
26.06870000000487,5.707680738760351,8.03609330664105,-1.0073089651392961,0.34895719651554014,1.066040560321222,1.0606601717798212,0,1.0606601717798212
26.078700000004872,5.697660682117549,8.039582878606204,-0.9967023634214991,0.34895719651554014,1.0560240178376565,1.0606601717798212,0,1.0606601717798212
26.08870000000487,5.687746691491925,8.043072450571358,-0.9860957617037021,0.34895719651554014,1.0460191089315671,1.0606601717798212,0,1.0606601717798212
26.098700000004868,5.677938766883478,8.046562022536515,-0.975489159985905,0.34895719651554014,1.036026170639522,1.0606601717798212,0,1.0606601717798212
26.108700000004866,5.668236908292208,8.050051594501669,-0.964882558268108,0.34895719651554014,1.0260455527168344,1.0606601717798212,0,1.0606601717798212
26.118700000004868,5.658641115718117,8.053541166466823,-0.9542759565503109,0.34895719651554014,1.0160776182211653,1.0606601717798212,0,1.0606601717798212
26.128700000004866,5.6491513891612035,8.05703073843198,-0.9436693548325139,0.34895719651554014,1.0061227441271756,1.0606601717798212,0,1.0606601717798212
26.138700000004864,5.639767728621469,8.060520310397134,-0.9330627531147169,0.34895719651554014,0.9961813219740674,1.0606601717798212,0,1.0606601717798212
26.14870000000486,5.630490134098912,8.064009882362289,-0.9224561513969198,0.34895719651554014,0.9862537585479725,1.0606601717798212,0,1.0606601717798212
26.158700000004863,5.621318605593533,8.067499454327445,-0.9118495496791227,0.34895719651554014,0.9763404766012747,1.0606601717798212,0,1.0606601717798212
26.16870000000486,5.612253143105332,8.0709890262926,-0.9012429479613256,0.34895719651554014,0.966441915611076,1.0606601717798212,0,1.0606601717798212
26.17870000000486,5.603293746634308,8.074478598257754,-0.8906363462435286,0.34895719651554014,0.9565585325791662,1.0606601717798212,0,1.0606601717798212
26.188700000004857,5.594440416180463,8.07796817022291,-0.8800297445257316,0.34895719651554014,0.9466908028760023,1.0606601717798212,0,1.0606601717798212
26.19870000000486,5.585693151743795,8.081457742188064,-0.8694231428079345,0.34895719651554014,0.9368392211313591,1.0606601717798212,0,1.0606601717798212
26.208700000004857,5.577051953324306,8.084947314153219,-0.8588165410901375,0.34895719651554014,0.92700430217449,1.0606601717798212,0,1.0606601717798212
26.218700000004855,5.568516820921994,8.088438079361069,-0.8482099393723405,0.3505481867732097,0.9177930771693664,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.228700000004853,5.560087754536862,8.091996594237388,-0.8376033376545434,0.36115478849100674,0.9121469906215856,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.238700000004854,5.5517647541689055,8.095661175130886,-0.8269967359367463,0.3717613902088038,0.906713919877717,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.248700000004852,5.543547819818128,8.099431822041565,-0.8163901342189492,0.3823679919266008,0.9014977163032722,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.25870000000485,5.535436951484528,8.103308534969418,-0.8057835325011522,0.39297459364439785,0.8965021653627029,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.26870000000485,5.527432149168106,8.10729131391445,-0.7951769307833552,0.4035811953621949,0.8917309754068291,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.27870000000485,5.519533412868863,8.111380158876662,-0.7845703290655581,0.414187797079992,0.8871877662028567,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.288700000004848,5.511740742586797,8.11557506985605,-0.7739637273477611,0.424794398797789,0.8828760572696569,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.298700000004846,5.50405413832191,8.119876046852616,-0.763357125629964,0.43540100051558606,0.8787992560875403,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.308700000004844,5.4964736000742,8.124283089866362,-0.752750523912167,0.4460076022333831,0.8749606462578837,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.318700000004846,5.488999127843668,8.128796198897282,-0.74214392219437,0.45661420395118013,0.8713633756935237,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.328700000004844,5.481630721630314,8.133415373945382,-0.7315373204765729,0.46722080566897717,0.8680104449256427,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.33870000000484,5.474368381434138,8.138140615010661,-0.7209307187587759,0.4778274073867742,0.8649046956168128,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.34870000000484,5.46721210725514,8.142971922093118,-0.7103241170409789,0.48843400910457124,0.8620487993727562,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.35870000000484,5.46016189909332,8.14790929519275,-0.6997175153231818,0.4990406108223683,0.8594452469471279,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.36870000000484,5.4532177569486775,8.152952734309563,-0.6891109136053848,0.5096472125401653,0.8570963379340788,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.378700000004837,5.446379680821213,8.158102239443554,-0.6785043118875878,0.5202538142579624,0.8550041710424618,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.388700000004835,5.439647670710928,8.163357810594722,-0.6678977101697907,0.5308604159757595,0.8531706350431936,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.398700000004837,5.433021726617819,8.168719447763069,-0.6572911084519937,0.5414670176935565,0.851597400477482,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.408700000004835,5.426501848541889,8.174187150948592,-0.6466845067341966,0.5520736194113536,0.8502859122083603,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.418700000004833,5.420088036483137,8.179760920151294,-0.6360779050163996,0.5626802211291506,0.849237382891263,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.42870000000483,5.413780290441562,8.185440755371173,-0.6254713032986026,0.5732868228469477,0.8484527874313338,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.438700000004832,5.407578610417166,8.191226656608231,-0.6148647015808055,0.5838934245647447,0.8479328584858581,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.44870000000483,5.401482996409948,8.197118623862467,-0.6042580998630085,0.5945000262825417,0.8476780830598349,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.45860000000483,5.396259614111498,8.202650267190462,-0.6065760930650349,0.6046669047558313,0.8564792013732963,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.46860000000483,5.39014082017226,8.20874996924661,-0.617182694782833,0.6152735064736294,0.8714791830604762,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.47860000000483,5.383915960215842,8.214955737319935,-0.6277892965006312,0.6258801081914276,0.8864791653673935,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.48860000000483,5.377585034242246,8.221267571410438,-0.6383958982184295,0.6364867099092258,0.9014791482631123,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.498600000004828,5.371148042251473,8.22768547151812,-0.649002499936228,0.6470933116270244,0.9164791317187222,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.50860000000483,5.364604984243521,8.23420943764298,-0.6596091016540265,0.6576999133448229,0.9314791157071743,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.51860000000483,5.357955860218392,8.240839469785017,-0.670215703371825,0.6683065150626214,0.946479100203135,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.52860000000483,5.351200670176085,8.247575567944232,-0.6808223050896236,0.67891311678042,0.9614790851828513,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.53860000000483,5.3443394141166,8.254417732120626,-0.6914289068074221,0.6895197184982185,0.9764790706240299,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.548600000004832,5.337372092039937,8.261365962314198,-0.7020355085252206,0.700126320216017,0.9914790565057265,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.55860000000483,5.330298703946095,8.268420258524946,-0.7126421102430192,0.7107329219338155,1.0064790428082457,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.56860000000483,5.3231192498350755,8.275580620752875,-0.7232487119608176,0.721339523651614,1.0214790295130485,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.57860000000483,5.3158337297068785,8.28284704899798,-0.733855313678616,0.7319461253694125,1.036479016602669,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.58860000000483,5.3084421435615035,8.29021954326026,-0.744461915396413,0.7425527270872097,1.0514790040606365,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.59860000000483,5.300944491398951,8.297698103539721,-0.7550685171142101,0.7531593288050067,1.0664789918714108,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.608600000004827,5.293340773219222,8.305282729836359,-0.7656751188320071,0.7637659305228037,1.081478980020311,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.618600000004825,5.285630989022313,8.312973422150176,-0.7762817205498042,0.7743725322406008,1.096478968493461,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.628600000004827,5.277815138808227,8.32077018048117,-0.7868883222676012,0.7849791339583978,1.1114789572777328,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.638600000004825,5.269893222576963,8.328673004829342,-0.7974949239853982,0.7955857356761948,1.1264789463606981,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.648600000004823,5.261865240328521,8.336681895194692,-0.8081015257031953,0.8061923373939919,1.141478935730581,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.65860000000482,5.253731192062901,8.34479685157722,-0.8187081274209923,0.8167989391117889,1.1564789253762178,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.668600000004822,5.245491077780103,8.353017873976926,-0.8293147291387893,0.827405540829586,1.1714789152870158,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.67860000000482,5.2371448974801265,8.36134496239381,-0.8399213308565864,0.8380121425473831,1.1864789054529181,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.68860000000482,5.228692651162973,8.369778116827872,-0.8505279325743835,0.8486187442651801,1.2014788958643703,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.698600000004816,5.2201343388286405,8.378317337279112,-0.8611345342921806,0.8592253459829772,1.2164788865122886,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.708600000004818,5.211469960477131,8.386962623747529,-0.8717411360099776,0.8698319477007742,1.2314788773880325,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.718600000004816,5.202699516108443,8.395713976233125,-0.8823477377277746,0.8804385494185712,1.246478868483377,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.728600000004814,5.193823005722577,8.404571394735898,-0.8929543394455717,0.8910451511363683,1.2614788597904885,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.738600000004812,5.184840429319534,8.41353487925585,-0.9035609411633687,0.9016517528541653,1.2764788513019014,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.748600000004814,5.175751786899312,8.42260442979298,-0.9141675428811658,0.9122583545719624,1.291478843010497,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.75860000000481,5.166557078461913,8.431764581921982,-0.9247741445989628,0.917137391362149,1.3024393318513192,-1.0606601717798212,0,1.0606601717798212
26.76860000000481,5.157256304007335,8.440935955835602,-0.9353807463167598,0.917137391362149,1.3099916546355044,-1.0606601717798212,0,1.0606601717798212
26.778600000004808,5.14784946353558,8.450107329749223,-0.9459873480345569,0.917137391362149,1.3175860720560237,-1.0606601717798212,0,1.0606601717798212
26.78860000000481,5.138336557046646,8.459278703662845,-0.9565939497523539,0.917137391362149,1.3252218604208794,-1.0606601717798212,0,1.0606601717798212
26.798600000004807,5.128717584540534,8.468450077576465,-0.9672005514701509,0.917137391362149,1.332898308723787,-1.0606601717798212,0,1.0606601717798212
26.808600000004805,5.118992546017245,8.477621451490085,-0.977807153187948,0.917137391362149,1.340614718500467,-1.0606601717798212,0,1.0606601717798212
26.818600000004803,5.109161441476777,8.486792825403706,-0.988413754905745,0.917137391362149,1.3483704036804731,-1.0606601717798212,0,1.0606601717798212
26.828600000004805,5.099224270919132,8.495964199317326,-0.999020356623542,0.917137391362149,1.3561646904350506,-1.0606601717798212,0,1.0606601717798212
26.838600000004803,5.089181034344309,8.505135573230946,-1.009626958341339,0.917137391362149,1.363996917021498,-1.0606601717798212,0,1.0606601717798212
26.8486000000048,5.079031731752308,8.514306947144567,-1.0202335600591361,0.917137391362149,1.3718664336244644,-1.0606601717798212,0,1.0606601717798212
26.8586000000048,5.068776363143129,8.523478321058187,-1.0308401617769332,0.917137391362149,1.3797726021946013,-1.0606601717798212,0,1.0606601717798212
26.8686000000048,5.058414928516771,8.532649694971807,-1.0414467634947302,0.917137391362149,1.387714796284963,-1.0606601717798212,0,1.0606601717798212
26.8786000000048,5.047947427873236,8.541821068885428,-1.0520533652125272,0.917137391362149,1.3956924008855143,-1.0606601717798212,0,1.0606601717798212
26.888600000004796,5.037373861212523,8.550992442799048,-1.0626599669303243,0.917137391362149,1.4037048122560973,-1.0606601717798212,0,1.0606601717798212
26.898600000004794,5.026694228534632,8.56016381671267,-1.0732665686481213,0.917137391362149,1.411751437758177,-1.0606601717798212,0,1.0606601717798212
26.908600000004796,5.015908529839563,8.56933519062629,-1.0838731703659183,0.917137391362149,1.4198316956856665,-1.0606601717798212,0,1.0606601717798212
26.918600000004794,5.005016765127316,8.57850656453991,-1.0944797720837154,0.917137391362149,1.4279450150951154,-1.0606601717798212,0,1.0606601717798212
26.928600000004792,4.994018934397891,8.587677938453531,-1.1050863738015124,0.917137391362149,1.4360908356355262,-1.0606601717798212,0,1.0606601717798212
26.93860000000479,4.9829150376512885,8.596849312367151,-1.1156929755193095,0.917137391362149,1.4442686073780382,-1.0606601717798212,0,1.0606601717798212
26.94860000000479,4.971705074887508,8.606020686280772,-1.1262995772371065,0.917137391362149,1.4524777906457134,-1.0606601717798212,0,1.0606601717798212
26.95860000000479,4.960389046106549,8.615192060194392,-1.1369061789549035,0.917137391362149,1.4607178558436282,-1.0606601717798212,0,1.0606601717798212
26.968600000004788,4.948966951308412,8.624363434108012,-1.1475127806727006,0.917137391362149,1.4689882832894758,-1.0606601717798212,0,1.0606601717798212
26.978600000004786,4.937438790493097,8.633534808021633,-1.1581193823904976,0.917137391362149,1.4772885630448491,-1.0606601717798212,0,1.0606601717798212
26.988600000004787,4.925804563660605,8.642706181935253,-1.1687259841082946,0.917137391362149,1.4856181947473817,-1.0606601717798212,0,1.0606601717798212
26.998600000004785,4.914064270810933,8.651877555848873,-1.1793325858260917,0.917137391362149,1.4939766874438918,-1.0606601717798212,0,1.0606601717798212
27.008600000004783,4.902217911944085,8.661048929762494,-1.1899391875438887,0.917137391362149,1.5023635594246745,-1.0606601717798212,0,1.0606601717798212
27.01860000000478,4.890265487060058,8.670220303676116,-1.2005457892616858,0.917137391362149,1.510778338059072,-1.0606601717798212,0,1.0606601717798212
27.028600000004783,4.878206996158854,8.679391677589736,-1.2111523909794828,0.917137391362149,1.519220559632434,-1.0606601717798212,0,1.0606601717798212
27.03860000000478,4.866042439240472,8.688563051503357,-1.2217589926972798,0.917137391362149,1.5276897691845814,-1.0606601717798212,0,1.0606601717798212
27.04860000000478,4.853771816304911,8.697734425416977,-1.232365594415077,0.917137391362149,1.5361855203498678,-1.0606601717798212,0,1.0606601717798212
27.058600000004777,4.841395127352173,8.706905799330597,-1.2429721961328741,0.917137391362149,1.5447073751989235,-1.0606601717798212,0,1.0606601717798212
27.06860000000478,4.8289123723822565,8.716077173244217,-1.2535787978506712,0.917137391362149,1.553254904082167,-1.0606601717798212,0,1.0606601717798212
27.078600000004776,4.816323551395162,8.725248547157838,-1.2641853995684682,0.917137391362149,1.5618276854751472,-1.0606601717798212,0,1.0606601717798212
27.088600000004774,4.80362866439089,8.734419921071458,-1.2747920012862652,0.917137391362149,1.5704253058257847,-1.0606601717798212,0,1.0606601717798212
27.098600000004772,4.79082771136944,8.743591294985078,-1.2853986030040623,0.917137391362149,1.5790473594035621,-1.0606601717798212,0,1.0606601717798212
27.108600000004774,4.777920692330811,8.752762668898699,-1.2960052047218593,0.917137391362149,1.587693448150718,-1.0606601717798212,0,1.0606601717798212
27.118600000004772,4.764907607275005,8.76193404281232,-1.3066118064396564,0.917137391362149,1.5963631815354768,-1.0606601717798212,0,1.0606601717798212
27.12860000000477,4.751788456202021,8.77110541672594,-1.3172184081574534,0.917137391362149,1.6050561764073628,-1.0606601717798212,0,1.0606601717798212
27.138600000004768,4.738563239111859,8.780276790639562,-1.3278250098752504,0.917137391362149,1.6137720568546157,-1.0606601717798212,0,1.0606601717798212
27.14860000000477,4.725231956004519,8.789448164553182,-1.3384316115930475,0.917137391362149,1.6225104540637418,-1.0606601717798212,0,1.0606601717798212
27.158600000004768,4.711794606880001,8.798619538466802,-1.3490382133108445,0.917137391362149,1.631271006181218,-1.0606601717798212,0,1.0606601717798212
27.168600000004766,4.698251191738305,8.807790912380423,-1.3596448150286415,0.917137391362149,1.6400533581773602,-1.0606601717798212,0,1.0606601717798212
27.178600000004764,4.6846017105794315,8.816962286294043,-1.3702514167464386,0.917137391362149,1.6488571617123753,-1.0606601717798212,0,1.0606601717798212
27.188600000004765,4.67084616340338,8.826133660207663,-1.3808580184642356,0.917137391362149,1.657682075004596,-1.0606601717798212,0,1.0606601717798212
27.198600000004763,4.65698455021015,8.835305034121284,-1.3914646201820327,0.917137391362149,1.6665277627009085,-1.0606601717798212,0,1.0606601717798212
27.20860000000476,4.643016870999742,8.844476408034904,-1.4020712218998297,0.917137391362149,1.6753938957493695,-1.0606601717798212,0,1.0606601717798212
27.21860000000476,4.628943125772156,8.853647781948524,-1.412677823617627,0.917137391362149,1.6842801512740102,-1.0606601717798212,0,1.0606601717798212
27.22860000000476,4.6147633145273925,8.862819155862145,-1.423284425335424,0.917137391362149,1.6931862124518249,-1.0606601717798212,0,1.0606601717798212
27.23860000000476,4.600477437265451,8.871990529775765,-1.433891027053221,0.917137391362149,1.7021117683919316,-1.0606601717798212,0,1.0606601717798212
27.248600000004757,4.586085493986332,8.881161903689385,-1.444497628771018,0.917137391362149,1.7110565140168987,-1.0606601717798212,0,1.0606601717798212
27.258600000004755,4.571587484690034,8.890333277603007,-1.455104230488815,0.917137391362149,1.7200201499462193,-1.0606601717798212,0,1.0606601717798212
27.268600000004756,4.556983409376558,8.899504651516628,-1.4657108322066121,0.917137391362149,1.7290023823819234,-1.0606601717798212,0,1.0606601717798212
27.278600000004754,4.542273268045904,8.908676025430248,-1.4763174339244092,0.917137391362149,1.7380029229963108,-1.0606601717798212,0,1.0606601717798212
27.288600000004752,4.527485740949118,8.917847399343868,-1.4758931698556972,0.917137391362149,1.7376425534215216,1.0606601717798212,0,1.0606601717798212
27.29860000000475,4.512779842259151,8.927018773257489,-1.4652865681379001,0.917137391362149,1.7286427396659823,1.0606601717798212,0,1.0606601717798212
27.308600000004752,4.498180009586363,8.936190147171109,-1.454679966420103,0.917137391362149,1.7196612455185933,1.0606601717798212,0,1.0606601717798212
27.31860000000475,4.4836862429307525,8.94536152108473,-1.444073364702306,0.917137391362149,1.7106983595237377,1.0606601717798212,0,1.0606601717798212
27.328600000004748,4.46929854229232,8.95453289499835,-1.433466762984509,0.917137391362149,1.7017543757005165,1.0606601717798212,0,1.0606601717798212
27.338600000004746,4.455016907671065,8.96370426891197,-1.422860161266712,0.917137391362149,1.692829593655103,1.0606601717798212,0,1.0606601717798212
27.348600000004748,4.4408413390669885,8.97287564282559,-1.412253559548915,0.917137391362149,1.6839243186952164,1.0606601717798212,0,1.0606601717798212
27.358600000004746,4.426771836480091,8.98204701673921,-1.401646957831118,0.917137391362149,1.6750388619467298,1.0606601717798212,0,1.0606601717798212
27.368600000004744,4.412808399910369,8.991218390652833,-1.3910403561133209,0.917137391362149,1.666173540472433,1.0606601717798212,0,1.0606601717798212
27.37860000000474,4.398951029357827,9.000389764566453,-1.3804337543955238,0.917137391362149,1.6573286773929572,1.0606601717798212,0,1.0606601717798212
27.388600000004743,4.385199724822463,9.009561138480073,-1.3698271526777268,0.917137391362149,1.6485046020098748,1.0606601717798212,0,1.0606601717798212
27.39860000000474,4.371554486304276,9.018732512393694,-1.3592205509599298,0.917137391362149,1.6397016499309816,1.0606601717798212,0,1.0606601717798212
27.40860000000474,4.358015313803267,9.027903886307314,-1.3486139492421327,0.917137391362149,1.6309201631977666,1.0606601717798212,0,1.0606601717798212
27.418600000004737,4.344582207319435,9.037075260220934,-1.3380073475243357,0.917137391362149,1.6221604904150748,1.0606601717798212,0,1.0606601717798212
27.42860000000474,4.331255166852783,9.046246634134555,-1.3274007458065387,0.917137391362149,1.613422986882957,1.0606601717798212,0,1.0606601717798212
27.438600000004737,4.318034192403308,9.055418008048175,-1.3167941440887416,0.917137391362149,1.6047080147307078,1.0606601717798212,0,1.0606601717798212
27.448600000004735,4.304919283971011,9.064589381961795,-1.3061875423709446,0.917137391362149,1.5960159430530811,1.0606601717798212,0,1.0606601717798212
27.458600000004736,4.291910441555892,9.073760755875416,-1.2955809406531473,0.917137391362149,1.587347148048675,1.0606601717798212,0,1.0606601717798212
27.468600000004734,4.279007665157951,9.082932129789036,-1.2849743389353503,0.917137391362149,1.578702013160466,1.0606601717798212,0,1.0606601717798212
27.478600000004732,4.266210954777188,9.092103503702656,-1.2743677372175533,0.917137391362149,1.5700809292184765,1.0606601717798212,0,1.0606601717798212
27.48860000000473,4.253520310413603,9.101274877616278,-1.2637611354997562,0.917137391362149,1.561484294584547,1.0606601717798212,0,1.0606601717798212
27.49860000000473,4.240935732067195,9.110446251529899,-1.2531545337819592,0.917137391362149,1.5529125152991867,1.0606601717798212,0,1.0606601717798212
27.50860000000473,4.228457219737966,9.119617625443519,-1.2425479320641621,0.917137391362149,1.5443660052304613,1.0606601717798212,0,1.0606601717798212
27.518600000004728,4.216084773425915,9.12878899935714,-1.231941330346365,0.917137391362149,1.5358451862248812,1.0606601717798212,0,1.0606601717798212
27.528600000004726,4.2038183931310416,9.13796037327076,-1.221334728628568,0.917137391362149,1.5273504882602376,1.0606601717798212,0,1.0606601717798212
27.538600000004728,4.1916580788533455,9.14713174718438,-1.210728126910771,0.917137391362149,1.5188823496003343,1.0606601717798212,0,1.0606601717798212
27.548600000004726,4.1796038305928285,9.156303121098,-1.200121525192974,0.917137391362149,1.5104412169515495,1.0606601717798212,0,1.0606601717798212
27.558600000004724,4.1676556483494895,9.16547449501162,-1.189514923475177,0.917137391362149,1.5020275456211594,1.0606601717798212,0,1.0606601717798212
27.56860000000472,4.155813532123328,9.174645868925241,-1.17890832175738,0.917137391362149,1.4936417996773421,1.0606601717798212,0,1.0606601717798212
27.57860000000472,4.144077481914343,9.183817242838861,-1.1683017200395829,0.917137391362149,1.4852844521107786,1.0606601717798212,0,1.0606601717798212
27.58860000000472,4.132447497722539,9.192988616752482,-1.1576951183217858,0.917137391362149,1.4769559849977458,1.0606601717798212,0,1.0606601717798212
27.59860000000472,4.120923579547911,9.202159990666104,-1.1470885166039888,0.917137391362149,1.4686568896646035,1.0606601717798212,0,1.0606601717798212
27.608600000004717,4.109505727390461,9.211331364579724,-1.1364819148861918,0.917137391362149,1.4603876668535491,1.0606601717798212,0,1.0606601717798212
27.61860000000472,4.09819394125019,9.220502738493344,-1.1258753131683947,0.917137391362149,1.4521488268895164,1.0606601717798212,0,1.0606601717798212
27.628600000004717,4.086988221127096,9.229674112406965,-1.1152687114505977,0.917137391362149,1.4439408898480728,1.0606601717798212,0,1.0606601717798212
27.638600000004715,4.07588856702118,9.238845486320585,-1.1046621097328007,0.917137391362149,1.4357643857241653,1.0606601717798212,0,1.0606601717798212
27.648600000004713,4.0648949789324424,9.248016860234205,-1.0940555080150036,0.917137391362149,1.4276198546015446,1.0606601717798212,0,1.0606601717798212
27.65860000000471,4.054007456860883,9.257188234147826,-1.0834489062972064,0.917137391362149,1.4195078468226867,1.0606601717798212,0,1.0606601717798212
27.668600000004712,4.0432260008065,9.266359608061446,-1.0728423045794093,0.917137391362149,1.4114289231590182,1.0606601717798212,0,1.0606601717798212
27.67860000000471,4.032550610769296,9.275530981975066,-1.0622357028616123,0.917137391362149,1.4033836549812284,1.0606601717798212,0,1.0606601717798212
27.68860000000471,4.021981286749271,9.284702355888687,-1.0516291011438152,0.917137391362149,1.3953726244294449,1.0606601717798212,0,1.0606601717798212
27.69860000000471,4.011518028746423,9.293873729802307,-1.0410224994260182,0.917137391362149,1.387396424583025,1.0606601717798212,0,1.0606601717798212
27.708600000004708,4.001160836760753,9.303045103715927,-1.0304158977082212,0.917137391362149,1.3794556596296985,1.0606601717798212,0,1.0606601717798212
27.718600000004706,3.9909097107922604,9.31221647762955,-1.0198092959904241,0.917137391362149,1.371550945033779,1.0606601717798212,0,1.0606601717798212
27.728600000004704,3.980764650840946,9.32138785154317,-1.009202694272627,0.917137391362149,1.3636829077031425,1.0606601717798212,0,1.0606601717798212
27.738600000004702,3.9707256569068106,9.33055922545679,-0.9985960925548302,0.917137391362149,1.3558521861546495,1.0606601717798212,0,1.0606601717798212
27.748600000004704,3.960792728989852,9.33973059937041,-0.987989490837033,0.917137391362149,1.3480594306776639,1.0606601717798212,0,1.0606601717798212
27.7586000000047,3.950965867090072,9.34890197328403,-0.9773828891192361,0.917137391362149,1.3403053034953016,1.0606601717798212,0,1.0606601717798212
27.7686000000047,3.941245071207469,9.358073347197651,-0.9667762874014391,0.917137391362149,1.3325904789230176,1.0606601717798212,0,1.0606601717798212
27.7786000000047,3.931630341342045,9.367244721111271,-0.956169685683642,0.917137391362149,1.324915643524116,1.0606601717798212,0,1.0606601717798212
27.7886000000047,3.9221216774937986,9.376416095024892,-0.9455630839658449,0.917137391362149,1.3172814962617396,1.0606601717798212,0,1.0606601717798212
27.798600000004697,3.9127190796627302,9.385587468938512,-0.9349564822480478,0.917137391362149,1.309688748646873,1.0606601717798212,0,1.0606601717798212
27.808600000004695,3.9034225478488396,9.394758842852132,-0.9243498805302508,0.917137391362149,1.302138124881864,1.0606601717798212,0,1.0606601717798212
27.818600000004693,3.8942320820521275,9.403929177318785,-0.9137432788124538,0.9156524671216574,1.2935788418650451,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.828600000004695,3.885147682272593,9.413032668981412,-0.9031366770946567,0.9050458654038603,1.2785788501293929,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.838600000004693,3.876169348510236,9.42203009462686,-0.8925300753768597,0.8944392636860633,1.2635788585899534,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.84860000000469,3.867297080765057,9.430921454255131,-0.8819234736590627,0.8838326619682663,1.2485788672537987,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.858600000004692,3.858530879037057,9.439706747866225,-0.8713168719412656,0.8732260602504692,1.233578876128344,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.86860000000469,3.8498707433262345,9.44838597546014,-0.8607102702234686,0.8626194585326722,1.21857888522137,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.87860000000469,3.841316673632589,9.456959137036876,-0.8501036685056715,0.8520128568148752,1.2035788945410457,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.888600000004686,3.8328686699561225,9.465426232596434,-0.8394970667878745,0.8414062550970781,1.188578904095952,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.898600000004684,3.8245267322968335,9.473787262138815,-0.8288904650700775,0.8307996533792811,1.1735789138951087,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.908600000004686,3.816290860654723,9.482042225664017,-0.8182838633522804,0.820193051661484,1.1585789239480024,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.918600000004684,3.80816105502979,9.490191123172043,-0.8076772616344834,0.809586449943687,1.143578934264618,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.928600000004682,3.800137315422035,9.49823395466289,-0.7970706599166864,0.79897984822589,1.1285789448554708,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.938600000004683,3.7922196418314575,9.50617072013656,-0.7864640581988893,0.7883732465080929,1.113578955731643,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.94860000000468,3.784408034258059,9.51400141959305,-0.7758574564810923,0.7777666447902958,1.0985789669048212,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.95860000000468,3.7767024927018378,9.521726053032364,-0.7652508547632951,0.7671600430724987,1.0835789783873402,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.968600000004677,3.7691030171627946,9.529344620454498,-0.7546442530454981,0.7565534413547017,1.0685789901922271,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.978600000004676,3.761609607640929,9.536857121859455,-0.744037651327701,0.7459468396369047,1.0535790023332505,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.988600000004677,3.754222264136242,9.544263557247236,-0.733431049609904,0.7353402379191076,1.0385790148249747,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.998600000004675,3.746940986648733,9.551563926617836,-0.722824447892107,0.7247336362013106,1.0235790276828178,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.008600000004673,3.739765775178402,9.558758229971259,-0.7122178461743099,0.7141270344835136,1.008579040923115,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.018600000004675,3.7326966297252486,9.565846467307505,-0.7016112444565129,0.7035204327657165,0.9935790545631876,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.028600000004673,3.7257335502892728,9.572828638626572,-0.6910046427387159,0.6929138310479195,0.9785790686214196,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.03860000000467,3.7188765368704755,9.579704743928461,-0.6803980410209188,0.6823072293301224,0.9635790831173393,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.04860000000467,3.7121255894688563,9.586474783213172,-0.6697914393031218,0.6717006276123254,0.9485790980717103,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.058600000004667,3.7054807080844148,9.593138756480707,-0.6591848375853248,0.6610940258945284,0.9335791135066306,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.06860000000467,3.698941892717151,9.599696663731063,-0.6485782358675277,0.6504874241767313,0.9185791294456418,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.078600000004666,3.6925091433670656,9.60614850496424,-0.6379716341497307,0.6398808224589343,0.9035791459138486,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.088600000004664,3.686182460034158,9.61249428018024,-0.6273650324319336,0.6292742207411373,0.8885791629380506,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.098600000004666,3.679961842718428,9.618733989379061,-0.6167584307141366,0.6186676190233402,0.8735791805468885,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.108600000004664,3.673847291419876,9.624867632560704,-0.6061518289963396,0.6080610173055432,0.8585791987710043,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.118600000004662,3.6678388061385028,9.630895209725171,-0.5955452272785425,0.5974544155877461,0.8435792176432194,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.12860000000466,3.661936386874307,9.636816720872458,-0.5849386255607454,0.5868478138699491,0.8285792371987318,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.138600000004658,3.6561400336272896,9.642632166002569,-0.5743320238429483,0.5762412121521521,0.8135792574753357,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.14860000000466,3.6504497463974492,9.6483415451155,-0.5637254221251513,0.565634610434355,0.7985792785136643,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.158600000004657,3.644865525184787,9.653944858211254,-0.5531188204073543,0.555028008716558,0.7835793003574626,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.168600000004655,3.6393873699893033,9.659442105289829,-0.5425122186895572,0.544421406998761,0.7685793230538904,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.178600000004657,3.634015280810998,9.664833286351229,-0.5319056169717602,0.5338148052809639,0.7535793466538625,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.188600000004655,3.6287492576498694,9.670118401395449,-0.5212990152539632,0.5232082035631668,0.7385793712124296,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.198600000004653,3.6235893005059188,9.675297450422491,-0.5106924135361661,0.5126016018453697,0.7235793967892076,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.20860000000465,3.618535409379147,9.680370433432355,-0.5000858118183691,0.5019950001275727,0.70857942344886,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.21860000000465,3.613587584269553,9.68533735042504,-0.48947921010057205,0.49138839840977566,0.6935794512616449,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.22860000000465,3.6087458251771367,9.690198201400548,-0.478872608382775,0.4807817966919786,0.6785794803040317,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.23860000000465,3.6040101321018985,9.69495298635888,-0.468266006664978,0.4701751949741816,0.6635795106594047,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.248600000004647,3.599380505043838,9.699601705300031,-0.45765940494718094,0.45956859325638455,0.6485795424188616,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.258600000004648,3.594856944002956,9.704144358224006,-0.4470528032293839,0.4489619915385875,0.6335795756821277,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.268600000004646,3.590439448979252,9.708580945130802,-0.43644620151158686,0.4383553898207904,0.6185796105586004,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.278600000004644,3.5861280199727252,9.71291146602042,-0.4258395997937898,0.4277487881029934,0.6035796471685527,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.288600000004642,3.5819226569833766,9.717135920892863,-0.4152329980759928,0.41714218638519635,0.5885796856445178,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.29860000000464,3.577823360011206,9.721254309748124,-0.40462639635819575,0.40653558466739936,0.5735797261328925,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.308600000004642,3.573830129056214,9.725266632586209,-0.3940197946403987,0.3959289829496022,0.5585797687957991,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.31860000000464,3.5699429641183995,9.729172889407115,-0.3834131929226017,0.3853223812318052,0.5435798138132548,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.328600000004638,3.5661618651977625,9.732973080210844,-0.37280659120480464,0.37471577951400814,0.5285798613857107,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.33860000000464,3.5624868322943035,9.736667204997394,-0.3621999894870076,0.3641091777962111,0.5135799117370357,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.348600000004637,3.558917865408023,9.740255263766768,-0.35159338776921056,0.35350257607841407,0.49857996511803937,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.358600000004635,3.555454964538921,9.743737256518962,-0.3409867860514135,0.34289597436061703,0.4835800218106507,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.368600000004633,3.5520981296869953,9.747113183253978,-0.3303801843336165,0.33228937264282,0.46858008213289787,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.37860000000463,3.548847360852249,9.750383043971818,-0.31977358261581945,0.32168277092502295,0.45358014644487815,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.388600000004633,3.54570265803468,9.753546838672477,-0.3091669808980224,0.3110761692072259,0.43858021515595164,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.39860000000463,3.5426640212342893,9.75660456735596,-0.2985603791802254,0.3004695674894289,0.42358028873346365,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.40860000000463,3.539731450451076,9.759556230022266,-0.28795377746242834,0.28986296577163184,0.4085803677133887,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.41860000000463,3.536904945685041,9.762401826671395,-0.2773471757446313,0.2792563640538348,0.3935804527134082,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.42860000000463,3.534184506936184,9.765141357303342,-0.26674057402683427,0.26864976233603777,0.3785805444490969,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.438600000004627,3.531570134204505,9.767774821918113,-0.25613397230903723,0.25804316061824073,0.36358064375411653,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.448600000004625,3.529061827490004,9.770302220515708,-0.2455273705912402,0.2474365589004437,0.34858075160562285,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.458600000004637,3.5266595867926775,9.772723553096125,-0.2349207688734285,0.23682995718263622,0.3335808691565092,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.46860000000466,3.5243634121125273,9.775038819659366,-0.22431416715560792,0.22622335546481565,0.31858099777682025,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.47860000000468,3.5221733034495557,9.77724802020543,-0.21370756543778735,0.21561675374699507,0.3035811391073867,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.488600000004702,3.520089260803763,9.779351154734316,-0.20310096371996678,0.2050101520291745,0.2885812951301669,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.49860000000472,3.518111284175148,9.781348223246022,-0.1924943620021462,0.19440355031135392,0.273581468261782,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.508600000004744,3.516239373563711,9.783239225740552,-0.18188776028432563,0.18379694859353324,0.25858166147958406,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.518600000004763,3.5144735289694538,9.7850241622179,-0.17128115856650483,0.17319034687571266,0.24358187849430393,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.528600000004786,3.5128137503923744,9.786703032678073,-0.16067455684868426,0.1625837451578921,0.22858212399067315,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.538600000004806,3.511260037832473,9.788275837121065,-0.15006795513086368,0.15197714344007152,0.21358240396943515,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.54860000000483,3.5098123912897505,9.78974257554688,-0.1394613534130431,0.14137054172225094,0.1985827262443549,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.558600000004848,3.508470810764207,9.791103247955517,-0.12885475169522254,0.13076394000443026,0.18358310118286947,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.56860000000487,3.5072352962558413,9.792357854346974,-0.11824814997740196,0.12015733828660968,0.16858354284212,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.57860000000489,3.506105847764654,9.793506394721254,-0.10764154825958139,0.10955073656878911,0.15358407077064998,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.588600000004913,3.5050824652906445,9.794548869078355,-0.09703494654176081,0.09894413485096853,0.13858471298007233,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.598600000004932,3.504165148833814,9.795485277418278,-0.08642834482394024,0.08833753313314796,0.12358551108061143,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.608600000004955,3.5033538983941623,9.796315619741021,-0.07582174310611967,0.07773093141532728,0.10858652967262891,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.618600000004975,3.5026487139716886,9.797039896046588,-0.06521514138829909,0.0671243296975067,0.09358787476823813,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.628600000004997,3.5020495955663935,9.797658106334973,-0.054608539670478295,0.05651772797968613,0.07858973330485348,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.638600000005017,3.501556543178277,9.798170250606184,-0.04400193795265772,0.045911126261865554,0.06359246856525151,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.64860000000504,3.5011695568073384,9.798576328860213,-0.03339533623483715,0.03530452454404498,0.04859689224136562,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.65860000000506,3.5008886364535785,9.798876341097065,-0.022788734517016573,0.024697922826224294,0.033605264659234475,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.668600000005082,3.500713782116997,9.799070287316738,-0.012182132799196,0.01409132110840372,0.018627122432554932,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.6786000000051,3.5006449937975943,9.799158167519234,-0.0015755310813754253,0.0034847193905831464,0.0038243388212194527,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.688500000005103,3.500035659394975,9.799978277679683,0.00869741340859454,-0.006788225099390859,0.011032905329059981,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.698500000005104,3.50017566653765,9.7998573624201,0.01930401512639269,-0.01739482681718902,0.025985091879768215,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.708500000005102,3.500421739697503,9.79963038114334,0.029910616844190836,-0.028001428534987167,0.040972246704323964,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.718500000005104,3.500773878874534,9.7992973338494,0.04051721856198924,-0.03860803025278551,0.05596628449343414,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.728500000005106,3.501232084068743,9.798858220538284,0.051123820279787756,-0.049214631970584025,0.0709628423895215,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.738500000005104,3.50179635528013,9.798313041209989,0.06173042199758627,-0.05982123368838254,0.08596060144042826,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.748500000005105,3.5024666925086945,9.797661795864515,0.0723370237153848,-0.07042783540618106,0.10095902634237452,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.758500000005107,3.5032430957544376,9.796904484501864,0.0829436254331833,-0.08103443712397958,0.11595785872462638,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.768500000005105,3.5041255650173584,9.796041107122036,0.09355022715098182,-0.09164103884177809,0.13095695857800219,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.778500000005106,3.5051141002974573,9.795071663725029,0.10415682886878033,-0.10224764055957661,0.14595624344302907,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.788500000005108,3.506208701594734,9.793996154310845,0.11476343058657885,-0.11285424227737512,0.1609556615966055,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.798500000005106,3.507409368909189,9.792814578879481,0.12537003230437738,-0.12346084399517364,0.17595517895191726,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.808500000005107,3.5087161022408218,9.791526937430941,0.1359766340221754,-0.13406744571297194,0.1909547721320452,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.818500000005105,3.510128901589632,9.790133229965223,0.14658323573997245,-0.14467404743076898,0.2059544245700993,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.828500000005103,3.5116477669556208,9.788633456482327,0.1571898374577695,-0.15528064914856604,0.22095412419776203,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.8385000000051,3.5132726983387874,9.78702761698225,0.16779643917556655,-0.16588725086636308,0.23595386201543572,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.848500000005103,3.5150036957391317,9.785315711465,0.1784030408933636,-0.17649385258416012,0.25095363117516034,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.8585000000051,3.516840759156654,9.783497739930569,0.18900964261116063,-0.18710045430195715,0.2659534263738624,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.8685000000051,3.5187838885913543,9.78157370237896,0.19961624432895766,-0.19770705601975422,0.28095324344096184,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.878500000005097,3.520833084043233,9.779543598810173,0.21022284604675473,-0.20831365773755126,0.29595307905138474,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.8885000000051,3.5229883455122892,9.77740742922421,0.22082944776455177,-0.2189202594553483,0.3109529305216368,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.898500000005097,3.525249672998523,9.775165193621067,0.2314360494823488,-0.22952686117314533,0.32595279566218255,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.908500000005095,3.5276170665019357,9.772816892000748,0.24204265120014584,-0.2401334628909424,0.34095267266879,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.918500000005093,3.530090526022526,9.770362524363248,0.2526492529179429,-0.25074006460873943,0.35595256004134807,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.928500000005094,3.532670051560294,9.767802090708573,0.2632558546357399,-0.26134666632653647,0.3709524565223794,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.938500000005092,3.5353556431152398,9.765135591036719,0.27386245635353695,-0.2719532680443335,0.3859523610498918,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.94850000000509,3.538147300687364,9.762363025347687,0.28446905807133405,-0.28255986976213054,0.40095227272081174,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.95850000000509,3.541045024276666,9.759484393641477,0.2950756597891311,-0.2931664714799276,0.4159521907623306,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.96850000000509,3.544048813883146,9.75649969591809,0.3056822615069281,-0.3037730731977246,0.4309521145092342,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.978500000005088,3.547158669506804,9.753408932177523,0.31628886322472516,-0.3143796749155217,0.44595204338580846,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.988500000005086,3.55037459114764,9.750212102419779,0.3268954649425222,-0.32498627663331875,0.4609519768912763,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.998500000005084,3.5536965788056536,9.746909206644858,0.33750206666031923,-0.3355928783511158,0.4759519145879901,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.008500000005085,3.5571246324808454,9.743500244852758,0.34810866837811627,-0.3461994800689128,0.49095185609178715,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.018500000005083,3.5606587521732154,9.739985217043479,0.3587152700959133,-0.35680608178670986,0.5059518010640621,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.02850000000508,3.564298937882763,9.736364123217024,0.3693218718137104,-0.3674126835045069,0.5209517492052078,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.03850000000508,3.5680451896094887,9.732636963373391,0.37992847353150744,-0.37801928522230394,0.5359517002491576,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.04850000000508,3.571897507353392,9.728803737512578,0.3905350752493045,-0.388625886940101,0.5509516539588206,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.05850000000508,3.575855891114474,9.724864445634589,0.4011416769671015,-0.399232488657898,0.5659516101222409,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.068500000005077,3.5799203196795295,9.720819087739422,0.4115361466505426,-0.4098390903756951,0.580801239668059,0,-1.0606601717798212,1.0606601717798212
29.078500000005075,3.5840356811460348,9.716667663827076,0.4115361466505426,-0.42044569209349214,0.5883337318222988,0,-1.0606601717798212,1.0606601717798212
29.088500000005077,3.5881510426125396,9.712410173897553,0.4115361466505426,-0.4310522938112892,0.5959597973017567,0,-1.0606601717798212,1.0606601717798212
29.098500000005075,3.592266404079045,9.70804661795085,0.4115361466505426,-0.4416588955290862,0.6036758898613968,0,-1.0606601717798212,1.0606601717798212
29.108500000005073,3.5963817655455497,9.703576995986973,0.4115361466505426,-0.45226549724688325,0.6114786014244059,0,-1.0606601717798212,1.0606601717798212
29.11850000000507,3.6004971270120545,9.699001308005915,0.4115361466505426,-0.4628720989646803,0.6193646583394516,0,-1.0606601717798212,1.0606601717798212
29.128500000005072,3.6046124884785598,9.694319554007679,0.4115361466505426,-0.4734787006824773,0.6273309174589946,0,-1.0606601717798212,1.0606601717798212
29.13850000000507,3.6087278499450646,9.689531733992267,0.4115361466505426,-0.48408530240027436,0.6353743620889515,0,-1.0606601717798212,1.0606601717798212
29.14850000000507,3.6128432114115694,9.684637847959674,0.4115361466505426,-0.49469190411807146,0.6434920978535325,0,-1.0606601717798212,1.0606601717798212
29.158500000005066,3.6169585728780747,9.679637895909906,0.4115361466505426,-0.5052985058358684,0.6516813485131656,0,-1.0606601717798212,1.0606601717798212
29.168500000005068,3.6210739343445795,9.67453187784296,0.4115361466505426,-0.5159051075536655,0.6599394517680665,0,-1.0606601717798212,1.0606601717798212
29.178500000005066,3.6251892958110843,9.669319793758834,0.4115361466505426,-0.5265117092714625,0.6682638550751746,0,-1.0606601717798212,1.0606601717798212
29.188500000005064,3.6293046572775896,9.664001643657532,0.4115361466505426,-0.5371183109892597,0.6766521115018648,0,-1.0606601717798212,1.0606601717798212
29.198500000005062,3.6334200187440944,9.65857742753905,0.4115361466505426,-0.5477249127070567,0.6851018756359741,0,-1.0606601717798212,1.0606601717798212
29.208500000005063,3.637535380210599,9.653047145403391,0.4115361466505426,-0.5583315144248537,0.6936108995682865,0,-1.0606601717798212,1.0606601717798212
29.21850000000506,3.6416507416771045,9.647410797250554,0.4115361466505426,-0.5689381161426508,0.7021770289605929,0,-1.0606601717798212,1.0606601717798212
29.22850000000506,3.6457661031436093,9.641668383080539,0.4115361466505426,-0.5795447178604478,0.71079819920982,0,-1.0606601717798212,1.0606601717798212
29.238500000005057,3.649881464610114,9.635819902893346,0.4115361466505426,-0.5901513195782448,0.7194724317164075,0,-1.0606601717798212,1.0606601717798212
29.24850000000506,3.6539968260766194,9.629865356688976,0.4115361466505426,-0.6007579212960419,0.7281978302631217,0,-1.0606601717798212,1.0606601717798212
29.258500000005057,3.658112187543124,9.623804744467426,0.4115361466505426,-0.6113645230138389,0.7369725775087671,0,-1.0606601717798212,1.0606601717798212
29.268500000005055,3.662227549009629,9.6176380662287,0.4115361466505426,-0.621971124731636,0.7457949315997751,0,-1.0606601717798212,1.0606601717798212
29.278500000005053,3.6663429104761343,9.611365321972796,0.4115361466505426,-0.632577726449433,0.7546632229013884,0,-1.0606601717798212,1.0606601717798212
29.288500000005055,3.670458271942639,9.604986511699712,0.4115361466505426,-0.64318432816723,0.7635758508490876,0,-1.0606601717798212,1.0606601717798212
29.298500000005053,3.674573633409144,9.598501635409452,0.4115361466505426,-0.6537909298850271,0.7725312809200061,0,-1.0606601717798212,1.0606601717798212
29.30850000000505,3.678688994875649,9.591910693102013,0.4115361466505426,-0.6643975316028241,0.7815280417233297,0,-1.0606601717798212,1.0606601717798212
29.31850000000505,3.682804356342154,9.585213684777397,0.4115361466505426,-0.6750041333206211,0.7905647222080554,0,-1.0606601717798212,1.0606601717798212
29.32850000000505,3.6869197178086592,9.578410610435602,0.4115361466505426,-0.6856107350384182,0.7996399689859787,0,-1.0606601717798212,1.0606601717798212
29.338500000005048,3.691035079275164,9.57150147007663,0.4115361466505426,-0.6962173367562152,0.8087524837673725,0,-1.0606601717798212,1.0606601717798212
29.348500000005046,3.695150440741669,9.56448626370048,0.4115361466505426,-0.7068239384740123,0.8179010209064977,0,-1.0606601717798212,1.0606601717798212
29.358500000005044,3.699265802208174,9.557364991307152,0.4115361466505426,-0.7174305401918093,0.8270843850538397,0,-1.0606601717798212,1.0606601717798212
29.368500000005046,3.703381163674679,9.550137652896645,0.4115361466505426,-0.7280371419096064,0.8363014289117803,0,-1.0606601717798212,1.0606601717798212
29.378500000005044,3.7074965251411838,9.542804248468961,0.4115361466505426,-0.7386437436274035,0.845551051090283,0,-1.0606601717798212,1.0606601717798212
29.388500000005042,3.711611886607689,9.5353647780241,0.4115361466505426,-0.7492503453452005,0.8548321940590908,0,-1.0606601717798212,1.0606601717798212
29.39850000000504,3.715727248074194,9.527819241562058,0.4115361466505426,-0.7598569470629976,0.8641438421928817,0,-1.0606601717798212,1.0606601717798212
29.40850000000504,3.7198426095406987,9.52016763908284,0.4115361466505426,-0.7704635487807946,0.8734850199058212,0,-1.0606601717798212,1.0606601717798212
29.41850000000504,3.723957971007204,9.512409970586445,0.4115361466505426,-0.7810701504985916,0.8828547898719639,0,-1.0606601717798212,1.0606601717798212
29.428500000005037,3.7280733324737088,9.504546236072871,0.4115361466505426,-0.7916767522163887,0.8922522513279897,0,-1.0606601717798212,1.0606601717798212
29.438500000005035,3.7321886939402136,9.496576435542119,0.4115361466505426,-0.8022833539341857,0.901676538454818,0,-1.0606601717798212,1.0606601717798212
29.448500000005037,3.736304055406719,9.488500568994189,0.4115361466505426,-0.8128899556519827,0.9111268188347105,0,-1.0606601717798212,1.0606601717798212
29.458500000005035,3.7404194168732237,9.48031863642908,0.4115361466505426,-0.8234965573697798,0.9206022919805577,0,-1.0606601717798212,1.0606601717798212
29.468500000005033,3.7445347783397285,9.472030637846794,0.4115361466505426,-0.8341031590875768,0.9301021879341282,0,-1.0606601717798212,1.0606601717798212
29.47850000000503,3.7486501398062337,9.463636573247332,0.4115361466505426,-0.8447097608053739,0.9396257659301648,0,-1.0606601717798212,1.0606601717798212
29.488500000005033,3.7527655012727386,9.455136442630689,0.4115361466505426,-0.8553163625231709,0.949172313123305,0,-1.0606601717798212,1.0606601717798212
29.49850000000503,3.7568808627392434,9.44653024599687,0.4115361466505426,-0.8659229642409679,0.9587411433749161,0,-1.0606601717798212,1.0606601717798212
29.50850000000503,3.7609962242057486,9.437817983345871,0.4115361466505426,-0.876529565958765,0.9683315960970383,0,-1.0606601717798212,1.0606601717798212
29.518500000005027,3.7651115856722535,9.428999654677696,0.4115361466505426,-0.887136167676562,0.9779430351507362,0,-1.0606601717798212,1.0606601717798212
29.528500000005028,3.7692269471387583,9.420075259992343,0.4115361466505426,-0.897742769394359,0.9875748477962722,0,-1.0606601717798212,1.0606601717798212
29.538500000005026,3.7733423086052635,9.411044799289812,0.4115361466505426,-0.9083493711121562,0.9972264436926181,0,-1.0606601717798212,1.0606601717798212
29.548500000005024,3.7774576700717684,9.401908272570102,0.4115361466505426,-0.9189559728299532,1.0068972539439278,0,-1.0606601717798212,1.0606601717798212
29.558500000005022,3.781573031538273,9.392665679833215,0.4115361466505426,-0.9295625745477503,1.0165867301907,0,-1.0606601717798212,1.0606601717798212
29.568500000005024,3.7856883930047784,9.383317021079149,0.4115361466505426,-0.9401691762655473,1.0262943437434577,0,-1.0606601717798212,1.0606601717798212
29.57850000000502,3.7898037544712833,9.373862296307905,0.4115361466505426,-0.9507757779833443,1.0360195847568765,0,-1.0606601717798212,1.0606601717798212
29.58850000000502,3.793919115937788,9.364301505519483,0.4115361466505426,-0.9613823797011414,1.0457619614423765,0,-1.0606601717798212,1.0606601717798212
29.598500000005018,3.7980344774042933,9.354634648713883,0.4115361466505426,-0.9719889814189384,1.0555209993173051,0,-1.0606601717798212,1.0606601717798212
29.60850000000502,3.8021552694508776,9.344861725891107,0.4149302592002377,-0.9825955831367355,1.066612019433401,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.618500000005017,3.8063576050514687,9.334982737051151,0.4255368609180347,-0.9932021848545325,1.0805240395288722,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.628500000005015,3.8106660066692375,9.324997682194018,0.43614346263583176,-1.0038087865723295,1.0944648007130178,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.638500000005013,3.815080474304185,9.314906561319708,0.4467500643536288,-1.0144153882901266,1.1084332185566164,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.648500000005015,3.8196010079563094,9.304709374428219,0.45735666607142583,-1.0250219900079236,1.1224282605136835,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.658500000005013,3.824227607625612,9.29440612151955,0.46796326778922287,-1.0356285917257206,1.1364489429797395,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.66850000000501,3.828960273312093,9.283996802593705,0.47856986950701996,-1.0462351934435177,1.1504943285387204,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.67850000000501,3.8337990050157513,9.273481417650682,0.489176471224817,-1.0568417951613147,1.1645635233853733,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.68850000000501,3.838743802736588,9.262859966690481,0.49978307294261415,-1.067448396879112,1.1786556749109336,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.69850000000501,3.8437946664746026,9.252132449713104,0.5103896746604112,-1.078054998596909,1.1927699694407727,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.708500000005007,3.848951596229795,9.241298866718546,0.5209962763782082,-1.088661600314706,1.2069056301135292,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.718500000005008,3.8542145920021653,9.23035921770681,0.5316028780960053,-1.099268202032503,1.2210619148920043,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.728500000005006,3.8595836537917143,9.219313502677899,0.5422094798138023,-1.1098748037503001,1.2352381146968068,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.738500000005004,3.8650587815984405,9.208161721631807,0.5528160815315993,-1.1204814054680972,1.2494335516543944,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.748500000005002,3.8706399754223444,9.19690387456854,0.5634226832493964,-1.1310880071858942,1.2636475774517621,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.758500000005,3.8763272352634273,9.185539961488093,0.5740292849671934,-1.1416946089036912,1.2778795717905893,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.768500000005,3.8821205611216874,9.174069982390467,0.5846358866849904,-1.1523012106214883,1.2921289409341827,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.778500000005,3.8880199529971256,9.162493937275665,0.5952424884027876,-1.1629078123392853,1.306395116341027,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.788500000004998,3.894025410889742,9.150811826143684,0.6058490901205846,-1.1735144140570823,1.320677553379203,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.798500000005,3.900136934799536,9.139023648994526,0.6164556918383817,-1.1841210157748794,1.3349757301163456,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.808500000004997,3.906354524726508,9.127129405828189,0.6270622935561787,-1.1947276174926764,1.3492891461801886,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.818500000004995,3.912678180670658,9.115129096644676,0.6376688952739757,-1.2053342192104735,1.3636173216851033,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.828500000004993,3.919107902631986,9.103022721443983,0.6482754969917728,-1.2159408209282705,1.3779597962203565,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.83850000000499,3.9256436906104923,9.090810280226112,0.6588820987095698,-1.2265474226460675,1.3923161278961176,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.848500000004993,3.9322855446061764,9.078491772991065,0.6694887004273669,-1.2371540243638646,1.4066858924435228,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.85850000000499,3.939033464619038,9.066067199738837,0.6800953021451639,-1.2477606260816616,1.4210686823653604,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.86850000000499,3.945887450649078,9.053536560469434,0.6907019038629609,-1.2583672277994586,1.4354641061341846,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.87850000000499,3.952847502696296,9.040899855182852,0.701308505580758,-1.2689738295172557,1.449871787434877,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.88850000000499,3.9599136207606915,9.02815708387909,0.711915107298555,-1.2795804312350527,1.4642913644488915,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.898500000004987,3.9670858048422653,9.015308246558153,0.722521709016352,-1.2901870329528498,1.4787224891775967,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.908500000004985,3.974364054941017,9.002353343220037,0.7331283107341491,-1.3007936346706468,1.493164826802312,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.918500000004983,3.9817483710569466,8.989292373864743,0.7437349124519461,-1.3114002363884438,1.5076180550787956,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.928500000004984,3.9892387531900546,8.97612533849227,0.7543415141697432,-1.3220068381062409,1.5220818637640885,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.938500000004982,3.99683520134034,8.962852237102622,0.7649481158875402,-1.332613439824038,1.5365559540737697,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.94850000000498,4.004537715507803,8.949473069695793,0.7755547176053372,-1.343220041541835,1.5510400381677911,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.95850000000498,4.012346295692445,8.935987836271787,0.7861613193231343,-1.3538266432596322,1.5655338386632,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.96850000000498,4.020260941894264,8.922396536830604,0.7967679210409313,-1.3644332449774292,1.5800370881721495,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.978500000004978,4.028281654113262,8.908699171372241,0.8073745227587283,-1.3750398466952263,1.5945495288637215,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.988500000004976,4.036408432349437,8.894895739896702,0.8179811244765254,-1.3856464484130233,1.6090709120481628,1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.998500000004974,4.044641276602791,8.880986242403985,0.8285877261943224,-1.3962530501308204,1.6236009977822434,1.0606601717798212,-1.0606601717798212,1.4999999999999998
30.008500000004975,4.052980186873322,8.86697067889409,0.8391943279121195,-1.4068596518486174,1.6381395544945145,1.0606601717798212,-1.0606601717798212,1.4999999999999998
30.018500000004973,4.061425163161031,8.852849049367016,0.8498009296299166,-1.4174662535664144,1.6526863586293308,1.0606601717798212,-1.0606601717798212,1.4999999999999998
30.02850000000497,4.0699762054659185,8.838621353822763,0.8604075313477136,-1.4280728552842115,1.6672411943085703,1.0606601717798212,-1.0606601717798212,1.4999999999999998
30.038500000004973,4.078633313787984,8.824287592261335,0.8710141330655107,-1.4386794570020085,1.6818038530100523,1.0606601717798212,-1.0606601717798212,1.4999999999999998
30.04850000000497,4.087396488127227,8.809847764682727,0.8816207347833077,-1.4492860587198055,1.6963741332617186,1.0606601717798212,-1.0606601717798212,1.4999999999999998
30.05850000000497,4.0962657284836475,8.795301871086942,0.8922273365011048,-1.4598926604376026,1.710951840350697,1.0606601717798212,-1.0606601717798212,1.4999999999999998
30.068500000004967,4.105241034857247,8.780649911473978,0.9028339382189018,-1.4704992621553996,1.7255367860464252,1.0606601717798212,-1.0606601717798212,1.4999999999999998
30.078500000004965,4.114322407248023,8.765891885843837,0.9134405399366988,-1.4811058638731966,1.7401287883370633,1.0606601717798212,-1.0606601717798212,1.4999999999999998
30.088500000004966,4.1235098456559784,8.751071238837152,0.9240471416544959,-1.4781360153922136,1.743200849012934,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.098500000004965,4.132803350081112,8.736342911691821,0.9346537433722929,-1.4675294136744166,1.7398908586458568,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.108500000004963,4.142202920523422,8.721720650563668,0.9452603450900899,-1.4569228119566195,1.736704119877482,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.118500000004964,4.1517085569829115,8.707204455452692,0.955866946807887,-1.4463162102388225,1.7336413123825303,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.128500000004962,4.161320259459578,8.692794326358895,0.966473548525684,-1.4357096085210255,1.7307030941208328,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.13850000000496,4.171038027953422,8.678490263282276,0.977080150243481,-1.4251030068032284,1.7278901006717486,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.148500000004958,4.180861862464446,8.664292266222834,0.9876867519612782,-1.4144964050854312,1.7252029445834562,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.158500000004956,4.190791762992647,8.65020033518057,0.9982933536790752,-1.4038898033676341,1.722642214738577,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.168500000004958,4.200827729538025,8.636214470155485,1.0088999553968723,-1.393283201649837,1.7202084757375868,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.178500000004956,4.210969762100581,8.622334671147575,1.0195065571146693,-1.38267659993204,1.7179022673014415,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.188500000004954,4.221217860680316,8.608560938156847,1.0301131588324663,-1.372069998214243,1.715724103694832,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.198500000004955,4.231572025277229,8.594893271183295,1.0407197605502634,-1.361463396496446,1.713674473171447,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.208500000004953,4.242032255891319,8.58133167022692,1.0513263622680604,-1.350856794778649,1.7117538374425916,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.21850000000495,4.252598552522588,8.567876135287724,1.0619329639858575,-1.340250193060852,1.7099626311704708,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.22850000000495,4.263270915171034,8.554526666365707,1.0725395657036545,-1.3296435913430549,1.7083012614873994,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.238500000004947,4.274049343836658,8.541283263460866,1.0831461674214515,-1.3190369896252578,1.7067701075421498,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.24850000000495,4.284933838519461,8.528145926573204,1.0937527691392486,-1.3084303879074608,1.7053695200745917,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.258500000004947,4.295924399219441,8.515114655702721,1.1043593708570456,-1.2978237861896638,1.7040998210197205,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.268500000004945,4.307021025936598,8.502189450849412,1.1149659725748426,-1.2872171844718667,1.7029613031421016,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.278500000004946,4.318223718670935,8.489370312013286,1.1255725742926397,-1.2766105827540697,1.7019542297016819,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.288500000004944,4.3295324774224495,8.476657239194335,1.1361791760104367,-1.2660039810362727,1.7010788341518583,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.298500000004942,4.340947302191141,8.464050232392562,1.1467857777282338,-1.2553973793184756,1.7003353198705973,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.30850000000494,4.352468192977011,8.451549291607968,1.1573923794460308,-1.2447907776006786,1.6997238599253253,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.31850000000494,4.364095149780059,8.439154416840552,1.1679989811638278,-1.2341841758828815,1.6992445968722243,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.32850000000494,4.3758281726002854,8.426865608090313,1.1786055828816249,-1.2235775741650845,1.6988976425904674,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.338500000004938,4.38766726143769,8.414682865357253,1.189212184599422,-1.2129709724472875,1.6986830781518512,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.348400000004936,4.400120005303301,8.402606188641371,1.2001060660171776,-1.2023643707294904,1.698803887943205,1.0606601717798212,1.0606601717798212,1.4999999999999998
30.358400000004938,4.412174098972062,8.391211738709723,1.210712667734976,-1.207742819253993,1.7101075642407775,1.0606601717798212,-1.0606601717798212,1.4999999999999998
30.368400000004936,4.424331919902322,8.379081277508595,1.2190918830920365,-1.218349420971791,1.7235313548070967,0,-1.0606601717798212,1.0606601717798212
30.378400000004937,4.436522838733243,8.366844750290287,1.2190918830920365,-1.2289560226895893,1.7310453272880817,0,-1.0606601717798212,1.0606601717798212
30.388400000004935,4.448713757564163,8.354502157054803,1.2190918830920365,-1.2395626244073876,1.7385915331809878,0,-1.0606601717798212,1.0606601717798212
30.398400000004937,4.460904676395084,8.342053497802139,1.2190918830920365,-1.250169226125186,1.7461695545883664,0,-1.0606601717798212,1.0606601717798212
30.40840000000494,4.473095595226004,8.329498772532299,1.2190918830920365,-1.2607758278429846,1.7537789790888847,0,-1.0606601717798212,1.0606601717798212
30.418400000004937,4.485286514056925,8.316837981245278,1.2190918830920365,-1.2713824295607832,1.7614193996935448,0,-1.0606601717798212,1.0606601717798212
30.428400000004938,4.497477432887846,8.304071123941082,1.2190918830920365,-1.2819890312785815,1.7690904148006352,0,-1.0606601717798212,1.0606601717798212
30.43840000000494,4.509668351718767,8.291198200619705,1.2190918830920365,-1.2925956329963801,1.7767916281495137,0,-1.0606601717798212,1.0606601717798212
30.448400000004938,4.521859270549688,8.278219211281153,1.2190918830920365,-1.3032022347141787,1.784522648773312,0,-1.0606601717798212,1.0606601717798212
30.45840000000494,4.534050189380608,8.265134155925422,1.2190918830920365,-1.313808836431977,1.7922830909506549,0,-1.0606601717798212,1.0606601717798212
30.468400000004937,4.546241108211529,8.251943034552514,1.2190918830920365,-1.3244154381497757,1.8000725741564838,0,-1.0606601717798212,1.0606601717798212
30.47840000000494,4.558432027042449,8.238645847162427,1.2190918830920365,-1.3350220398675738,1.807890723012059,0,-1.0606601717798212,1.0606601717798212
30.488400000004937,4.570622945873367,8.225242593755164,1.2190918830920365,-1.3456286415853709,1.815737167234228,0,-1.0606601717798212,1.0606601717798212
30.498400000004935,4.582813864704287,8.211733274330722,1.2190918830920365,-1.356235243303168,1.8236115415840324,0,-1.0606601717798212,1.0606601717798212
30.508400000004936,4.595004783535206,8.198117888889103,1.2190918830920365,-1.366841845020965,1.8315134858147246,0,-1.0606601717798212,1.0606601717798212
30.518400000004934,4.607195702366125,8.184396437430307,1.2190918830920365,-1.377448446738762,1.839442644619265,0,-1.0606601717798212,1.0606601717798212
30.528400000004932,4.619386621197044,8.17056891995433,1.2190918830920365,-1.388055048456559,1.8473986675773661,0,-1.0606601717798212,1.0606601717798212
30.53840000000493,4.631577540027963,8.156635336461179,1.2190918830920365,-1.398661650174356,1.8553812091021458,0,-1.0606601717798212,1.0606601717798212
30.548400000004932,4.643768458858882,8.142595686950846,1.2190918830920365,-1.409268251892153,1.8633899283864483,0,-1.0606601717798212,1.0606601717798212
30.55840000000493,4.6559593776898005,8.128449971423338,1.2190918830920365,-1.4198748536099501,1.871424489348893,0,-1.0606601717798212,1.0606601717798212
30.568400000004928,4.66815029652072,8.114198189878651,1.2190918830920365,-1.4304814553277472,1.8794845605797024,0,-1.0606601717798212,1.0606601717798212
30.578400000004926,4.680341215351639,8.099840342316787,1.2190918830920365,-1.4410880570455442,1.8875698152863616,0,-1.0606601717798212,1.0606601717798212
30.588400000004928,4.692532134182558,8.085376428737744,1.2190918830920365,-1.4516946587633415,1.8956799312391588,0,-1.0606601717798212,1.0606601717798212
30.598400000004926,4.704723053013477,8.070806449141523,1.2190918830920365,-1.4623012604811385,1.9038145907166522,0,-1.0606601717798212,1.0606601717798212
30.608400000004924,4.716913971844396,8.056130403528124,1.2190918830920365,-1.4729078621989355,1.9119734804511086,0,-1.0606601717798212,1.0606601717798212
30.61840000000492,4.729104890675315,8.041348291897547,1.2190918830920365,-1.4835144639167326,1.9201562915739536,0,-1.0606601717798212,1.0606601717798212
30.628400000004923,4.7412958095062345,8.026460114249792,1.2190918830920365,-1.4941210656345296,1.9283627195612734,0,-1.0606601717798212,1.0606601717798212
30.63840000000492,4.753486728337153,8.01146587058486,1.2190918830920365,-1.5047276673523267,1.9365924641794054,0,-1.0606601717798212,1.0606601717798212
30.64840000000492,4.765677647168072,7.996365560902749,1.2190918830920365,-1.5153342690701237,1.9448452294306542,0,-1.0606601717798212,1.0606601717798212
30.658400000004917,4.7778685659989915,7.9811591852034605,1.2190918830920365,-1.5259408707879207,1.953120723499161,0,-1.0606601717798212,1.0606601717798212
30.66840000000492,4.79005948482991,7.965846743486994,1.2190918830920365,-1.5365474725057178,1.961418658696964,0,-1.0606601717798212,1.0606601717798212
30.678400000004917,4.802250403660829,7.95042823575335,1.2190918830920365,-1.5471540742235148,1.9697387514102749,0,-1.0606601717798212,1.0606601717798212
30.688400000004915,4.814441322491748,7.934903662002527,1.2190918830920365,-1.5577606759413118,1.978080722045999,0,-1.0606601717798212,1.0606601717798212
30.698400000004913,4.826632241322668,7.919273022234527,1.2190918830920365,-1.5683672776591089,1.9864442949785257,0,-1.0606601717798212,1.0606601717798212
30.708400000004914,4.838823160153586,7.903536316449348,1.2190918830920365,-1.578973879376906,1.9948291984968145,0,-1.0606601717798212,1.0606601717798212
30.718400000004912,4.851014078984505,7.887693544646992,1.2190918830920365,-1.589580481094703,2.003235164751796,0,-1.0606601717798212,1.0606601717798212
30.72840000000491,4.863204997815425,7.8717447068274575,1.2190918830920365,-1.6001870828125,2.0116619297041107,0,-1.0606601717798212,1.0606601717798212
30.73840000000491,4.875395916646343,7.855689802990746,1.2190918830920365,-1.610793684530297,2.0201092330722066,0,-1.0606601717798212,1.0606601717798212
30.74840000000491,4.887586835477262,7.839528833136855,1.2190918830920365,-1.621400286248094,2.0285768182808086,0,-1.0606601717798212,1.0606601717798212
30.758400000004908,4.8997777543081815,7.823261797265787,1.2190918830920365,-1.632006887965891,2.0370644324097853,0,-1.0606601717798212,1.0606601717798212
30.768400000004906,4.911968673139101,7.806888695377541,1.2190918830920365,-1.6426134896836881,2.0455718261434166,0,-1.0606601717798212,1.0606601717798212
30.778400000004904,4.924159591970019,7.790409527472117,1.2190918830920365,-1.6532200914014852,2.0540987537200888,0,-1.0606601717798212,1.0606601717798212
30.788400000004906,4.9363505108009385,7.773824293549516,1.2190918830920365,-1.6638266931192822,2.0626449728824237,0,-1.0606601717798212,1.0606601717798212
30.798400000004904,4.948541429631858,7.757132993609735,1.2190918830920365,-1.6744332948370793,2.0712102448278507,0,-1.0606601717798212,1.0606601717798212
30.8084000000049,4.960732348462777,7.740365421597002,1.2190918830920365,-1.6737968987340115,2.070695795531657,0,1.0606601717798212,1.0606601717798212
30.8184000000049,4.972923267293695,7.723680485618253,1.2190918830920365,-1.6631902970162145,2.0621316600813273,0,1.0606601717798212,1.0606601717798212
30.8284000000049,4.985114186124615,7.707101615656682,1.2190918830920365,-1.6525836952984174,2.053586591645714,0,1.0606601717798212,1.0606601717798212
30.8384000000049,4.997305104955534,7.690628811712289,1.2190918830920365,-1.6419770935806204,2.0450608292332895,0,1.0606601717798212,1.0606601717798212
30.848400000004897,5.009496023786452,7.674262073785073,1.2190918830920365,-1.6313704918628233,2.0365546153102887,0,1.0606601717798212,1.0606601717798212
30.858400000004895,5.021686942617372,7.658001401875035,1.2190918830920365,-1.6207638901450263,2.0280681958501607,0,1.0606601717798212,1.0606601717798212
30.868400000004897,5.033877861448291,7.641846795982176,1.2190918830920365,-1.6101572884272293,2.019601820383467,0,1.0606601717798212,1.0606601717798212
30.878400000004895,5.04606878027921,7.625798256106495,1.2190918830920365,-1.5995506867094322,2.0111557420482145,0,1.0606601717798212,1.0606601717798212
30.888400000004893,5.0582596991101285,7.609855782247991,1.2190918830920365,-1.5889440849916352,2.002730217640607,0,1.0606601717798212,1.0606601717798212
30.89840000000489,5.070450617941048,7.594019374406665,1.2190918830920365,-1.5783374832738382,1.9943255076662088,0,1.0606601717798212,1.0606601717798212
30.908400000004892,5.082641536771967,7.578289032582518,1.2190918830920365,-1.5677308815560411,1.9859418763914942,0,1.0606601717798212,1.0606601717798212
30.91840000000489,5.0948324556028854,7.562664756775549,1.2190918830920365,-1.557124279838244,1.9775795918957744,0,1.0606601717798212,1.0606601717798212
30.92840000000489,5.107023374433805,7.547146546985756,1.2190918830920365,-1.546517678120447,1.9692389261234775,0,1.0606601717798212,1.0606601717798212
30.938400000004886,5.119214293264724,7.531734403213143,1.2190918830920365,-1.53591107640265,1.9609201549367672,0,1.0606601717798212,1.0606601717798212
30.948400000004888,5.131405212095643,7.5164283254577064,1.2190918830920365,-1.5253044746848528,1.9526235581684765,0,1.0606601717798212,1.0606601717798212
30.958400000004886,5.143596130926562,7.501228313719449,1.2190918830920365,-1.5146978729670557,1.9443494196753346,0,1.0606601717798212,1.0606601717798212
30.968400000004884,5.155787049757481,7.486134367998369,1.2190918830920365,-1.5040912712492587,1.936098027391459,0,1.0606601717798212,1.0606601717798212
30.978400000004882,5.1679779685884,7.471146488294467,1.2190918830920365,-1.4934846695314616,1.9278696733820953,0,1.0606601717798212,1.0606601717798212
30.988400000004884,5.180168887419319,7.456264674607743,1.2190918830920365,-1.4828780678136646,1.9196646538975695,0,1.0606601717798212,1.0606601717798212
30.99840000000488,5.192359806250238,7.441488926938197,1.2190918830920365,-1.4722714660958676,1.9114832694274264,0,1.0606601717798212,1.0606601717798212
31.00840000000488,5.204550725081157,7.426819245285828,1.2190918830920365,-1.4616648643780705,1.9033258247547242,0,1.0606601717798212,1.0606601717798212
31.018400000004878,5.216741643912076,7.412255629650639,1.2190918830920365,-1.4510582626602735,1.8951926290104495,0,1.0606601717798212,1.0606601717798212
31.02840000000488,5.228932562742995,7.397798080032627,1.2190918830920365,-1.4404516609424765,1.8870839957280192,0,1.0606601717798212,1.0606601717798212
31.038400000004877,5.241123481573914,7.383446596431793,1.2190918830920365,-1.4298450592246794,1.8790002428978327,0,1.0606601717798212,1.0606601717798212
31.048400000004875,5.253314400404833,7.369201178848137,1.2190918830920365,-1.4192384575068824,1.870941693021833,0,1.0606601717798212,1.0606601717798212
31.058400000004873,5.265505319235752,7.3550618272816575,1.2190918830920365,-1.4086318557890853,1.8629086731680353,0,1.0606601717798212,1.0606601717798212
31.068400000004875,5.277696238066671,7.341028541732358,1.2190918830920365,-1.3980252540712883,1.8549015150249832,0,1.0606601717798212,1.0606601717798212
31.078400000004873,5.28988715689759,7.327101322200235,1.2190918830920365,-1.3874186523534913,1.8469205549560777,0,1.0606601717798212,1.0606601717798212
31.08840000000487,5.3020780757285095,7.313280168685291,1.2190918830920365,-1.3768120506356942,1.8389661340537387,0,1.0606601717798212,1.0606601717798212
31.09840000000487,5.314268994559428,7.299565081187525,1.2190918830920365,-1.3662054489178972,1.8310385981933426,0,1.0606601717798212,1.0606601717798212
31.10840000000487,5.326459913390347,7.285956059706937,1.2190918830920365,-1.3555988472001002,1.8231382980868809,0,1.0606601717798212,1.0606601717798212
31.11840000000487,5.3386508322212665,7.272453104243525,1.2190918830920365,-1.3449922454823031,1.8152655893362866,0,1.0606601717798212,1.0606601717798212
31.128400000004866,5.350841751052185,7.259056214797293,1.2190918830920365,-1.334385643764506,1.8074208324863645,0,1.0606601717798212,1.0606601717798212
31.138400000004864,5.363032669883104,7.245765391368239,1.2190918830920365,-1.323779042046709,1.7996043930772647,0,1.0606601717798212,1.0606601717798212
31.148400000004866,5.375223588714023,7.232580633956362,1.2190918830920365,-1.313172440328912,1.7918166416964314,0,1.0606601717798212,1.0606601717798212
31.158400000004864,5.387414507544943,7.219501942561663,1.2190918830920365,-1.302565838611115,1.7840579540299595,0,1.0606601717798212,1.0606601717798212
31.168400000004862,5.399605426375861,7.206529317184143,1.2190918830920365,-1.291959236893318,1.7763287109132848,0,1.0606601717798212,1.0606601717798212
31.17840000000486,5.41179634520678,7.193662757823799,1.2190918830920365,-1.281352635175521,1.7686292983811331,0,1.0606601717798212,1.0606601717798212
31.18840000000486,5.4239872640377,7.180902264480635,1.2190918830920365,-1.2707460334577239,1.7609601077166472,0,1.0606601717798212,1.0606601717798212
31.19840000000486,5.436178182868618,7.168247837154648,1.2190918830920365,-1.2601394317399268,1.753321535499611,0,1.0606601717798212,1.0606601717798212
31.208400000004858,5.448369101699537,7.155699475845839,1.2190918830920365,-1.2495328300221298,1.74571398365368,0,1.0606601717798212,1.0606601717798212
31.218400000004856,5.4605600205304565,7.143257180554208,1.2190918830920365,-1.2389262283043327,1.7381378594925339,0,1.0606601717798212,1.0606601717798212
31.228400000004857,5.472750939361376,7.130920951279754,1.2190918830920365,-1.2283196265865355,1.7305935757648512,0,1.0606601717798212,1.0606601717798212
31.238400000004855,5.484932943343551,7.11869078802248,1.2147431763877397,-1.2177130248687384,1.7200075568193147,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.248400000004853,5.497027342098837,7.106566690782382,1.2041365746699426,-1.2071064231509414,1.7050075680976087,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.25840000000485,5.509015674836947,7.094548659559464,1.1935299729521456,-1.1964998214331444,1.6900075795761083,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.268400000004853,5.5208979415578785,7.082636694353723,1.1829233712343485,-1.1858932197153473,1.6750075912601916,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.27840000000485,5.532674142261632,7.070830795165159,1.1723167695165515,-1.1752866179975503,1.6600076031554323,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.28840000000485,5.544344276948206,7.059130961993774,1.1617101677987545,-1.1646800162797533,1.6450076152676063,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.298400000004847,5.555908345617604,7.047537194839567,1.1511035660809574,-1.1540734145619562,1.6300076276027025,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.30840000000485,5.5673663482698235,7.036049493702538,1.1404969643631604,-1.1434668128441592,1.6150076401669322,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.318400000004846,5.578718284904864,7.024667858582687,1.1298903626453634,-1.1328602111263621,1.6000076529667402,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.328400000004844,5.589964155522728,7.013392289480013,1.1192837609275663,-1.1222536094085651,1.5850076660088144,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.338400000004842,5.601103960123414,7.002222786394517,1.1086771592097693,-1.111647007690768,1.5700076793000992,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.348400000004844,5.612137698706921,6.9911593493262,1.0980705574919722,-1.101040405972971,1.5550076928478056,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.358400000004842,5.623065371273251,6.98020197827506,1.087463955774175,-1.090433804255174,1.540007706659427,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.36840000000484,5.633886977822402,6.969350673241099,1.076857354056378,-1.079827202537377,1.525007720742751,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.378400000004838,5.644602518354376,6.958605434224315,1.066250752338581,-1.06922060081958,1.5100077351058745,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.38840000000484,5.655211992869172,6.947966261224709,1.0556441506207839,-1.0586139991017829,1.4950077497572198,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.398400000004838,5.665715401366789,6.937433154242282,1.0450375489029868,-1.0480073973839859,1.4800077647055498,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.408400000004836,5.676112743847229,6.927006113277032,1.0344309471851898,-1.0374007956661888,1.4650077799599872,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.418400000004834,5.686404020310491,6.916685138328961,1.0238243454673928,-1.0267941939483918,1.450007795530032,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.428400000004835,5.696589230756574,6.906470229398066,1.0132177437495957,-1.0161875922305947,1.4350078114255806,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.438400000004833,5.7066683751854805,6.896361386484351,1.0026111420317987,-1.0055809905127977,1.4200078276569488,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.44840000000483,5.716641453597209,6.886358609587813,0.9920045403140016,-0.9949743887950006,1.4050078442348921,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.45840000000483,5.726508465991759,6.8764618987084525,0.9813979385962046,-0.9843677870772035,1.3900078611706304,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.46840000000483,5.73626941236913,6.866671253846271,0.9707913368784076,-0.9737611853594065,1.3750078784758735,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.47840000000483,5.745924292729324,6.8569866750012665,0.9601847351606105,-0.9631545836416094,1.3600078961628472,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.488400000004827,5.755473107072341,6.847408162173441,0.9495781334428135,-0.9525479819238124,1.3450079142443234,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.498400000004825,5.764915855398178,6.837935715362793,0.9389715317250165,-0.9419413802060154,1.3300079327336498,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.508400000004826,5.774252537706839,6.828569334569322,0.9283649300072194,-0.9313347784882183,1.315007951644783,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.518400000004824,5.783483153998321,6.819309019793031,0.9177583282894224,-0.9207281767704212,1.300007970992324,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.528400000004822,5.792607704272625,6.8101547710339165,0.9071517265716253,-0.9101215750526241,1.2850079907915555,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.538300000004824,5.802704772970773,6.799820021213203,0.9031819805153392,-0.8997878679656441,1.2748944651483,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.548300000004826,5.811789625784516,6.790875175542136,0.9137885822331373,-0.889181266247846,1.2750109400572882,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.558300000004824,5.820980544615435,6.782036395888246,0.9243951839509355,-0.8785746645300478,1.2753038450760548,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.568300000004825,5.830277529463534,6.773303682251536,0.9350017856687337,-0.8679680628122497,1.2757730586847216,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.578300000004823,5.83968058032881,6.764677034632001,0.9456083873865322,-0.8573614610944512,1.2764183864492749,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.588300000004825,5.849189697211266,6.756156453029646,0.9562149891043308,-0.8467548593766526,1.2772395614236862,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.598300000004826,5.858804880110898,6.747741937444467,0.9668215908221293,-0.8361482576588541,1.2782362447003959,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.608300000004824,5.868526129027708,6.739433487876468,0.9774281925399277,-0.8255416559410557,1.2794080261065155,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.618300000004826,5.8783534439616965,6.731231104325646,0.9880347942577263,-0.8149350542232572,1.280754425042432,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.628300000004824,5.888286824912863,6.723134786792002,0.9986413959755248,-0.8043284525054586,1.2822748914588364,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.638300000004826,5.898326271881207,6.715144535275536,1.0092479976933233,-0.7937218507876601,1.2839688069675879,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.648300000004827,5.90847178486673,6.707260349776249,1.0198545994111219,-0.7831152490698616,1.285835486081237,1.0606601717798212,1.0606601717798212,1.4999999999999998
31.658300000004825,5.9187233638694305,6.699453969003862,1.0304612011289203,-0.7802514666060559,1.2925334185903892,1.0606601717798212,0,1.0606601717798212
31.668300000004827,5.929081008889308,6.691651454337802,1.0410678028467177,-0.7802514666060559,1.3010051964788587,1.0606601717798212,0,1.0606601717798212
31.678300000004825,5.939544719926363,6.683848939671742,1.0516744045645148,-0.7802514666060559,1.3095080772400864,1.0606601717798212,0,1.0606601717798212
31.688300000004823,5.950114496980596,6.676046425005683,1.0622810062823118,-0.7802514666060559,1.3180414589264868,1.0606601717798212,0,1.0606601717798212
31.69830000000482,5.960790340052007,6.668243910339623,1.0728876080001088,-0.7802514666060559,1.3266047529468212,1.0606601717798212,0,1.0606601717798212
31.708300000004822,5.971572249140596,6.660441395673563,1.0834942097179059,-0.7802514666060559,1.3351973837725757,1.0606601717798212,0,1.0606601717798212
31.71830000000482,5.9824602242463625,6.652638881007504,1.094100811435703,-0.7802514666060559,1.3438187886486648,1.0606601717798212,0,1.0606601717798212
31.72830000000482,5.993454265369308,6.644836366341444,1.1047074131535,-0.7802514666060559,1.3524684173085888,1.0606601717798212,0,1.0606601717798212
31.738300000004816,6.00455437250943,6.637033851675384,1.115314014871297,-0.7802514666060559,1.361145731694161,1.0606601717798212,0,1.0606601717798212
31.748300000004818,6.015760545666732,6.629231337009324,1.125920616589094,-0.7802514666060559,1.369850205679901,1.0606601717798212,0,1.0606601717798212
31.758300000004816,6.027072784841209,6.6214288223432645,1.136527218306891,-0.7802514666060559,1.378581324802168,1.0606601717798212,0,1.0606601717798212
31.768300000004814,6.038491090032867,6.613626307677205,1.1471338200246881,-0.7802514666060559,1.3873385859931002,1.0606601717798212,0,1.0606601717798212
31.778300000004812,6.050015461241701,6.605823793011146,1.1577404217424851,-0.7802514666060559,1.3961214973194018,1.0606601717798212,0,1.0606601717798212
31.788300000004813,6.061641655827026,6.598021278345086,1.1641043827731634,-0.7802514666060559,1.4014033556162868,-1.0606601717798212,0,1.0606601717798212
31.79830000000481,6.073229666646167,6.590218763679026,1.1534977810553664,-0.7802514666060559,1.3926052858008817,-1.0606601717798212,0,1.0606601717798212
31.80830000000481,6.084711611448131,6.582416249012966,1.1428911793375693,-0.7802514666060559,1.3838325761986243,-1.0606601717798212,0,1.0606601717798212
31.818300000004808,6.096087490232916,6.574613734346906,1.1322845776197723,-0.7802514666060559,1.3750857121854214,-1.0606601717798212,0,1.0606601717798212
31.82830000000481,6.107357303000524,6.566811219680847,1.1216779759019753,-0.7802514666060559,1.3663651901173615,-1.0606601717798212,0,1.0606601717798212
31.838300000004807,6.118521049750953,6.559008705014787,1.1110713741841782,-0.7802514666060559,1.3576715175890004,-1.0606601717798212,0,1.0606601717798212
31.848300000004805,6.129578730484205,6.5512061903487275,1.1004647724663812,-0.7802514666060559,1.349005213696517,-1.0606601717798212,0,1.0606601717798212
31.858300000004803,6.140530345200278,6.543403675682668,1.0898581707485842,-0.7802514666060559,1.340366809305703,-1.0606601717798212,0,1.0606601717798212
31.868300000004805,6.151375893899174,6.535601161016608,1.0792515690307871,-0.7802514666060559,1.331756847324735,-1.0606601717798212,0,1.0606601717798212
31.878300000004803,6.162115376580892,6.527798646350548,1.06864496731299,-0.7802514666060559,1.3231758829816551,-1.0606601717798212,0,1.0606601717798212
31.8883000000048,6.172748793245432,6.519996131684489,1.058038365595193,-0.7802514666060559,1.3146244841064876,-1.0606601717798212,0,1.0606601717798212
31.8983000000048,6.183276143892793,6.512193617018429,1.047431763877396,-0.7802514666060559,1.3061032314178747,-1.0606601717798212,0,1.0606601717798212
31.9083000000048,6.193697428522977,6.504391102352369,1.036825162159599,-0.7802514666060559,1.2976127188141229,-1.0606601717798212,0,1.0606601717798212
31.9183000000048,6.204012647135983,6.496588587686309,1.026218560441802,-0.7802514666060559,1.289153553668509,-1.0606601717798212,0,1.0606601717798212
31.928300000004796,6.214221799731812,6.48878607302025,1.015611958724005,-0.7802514666060559,1.2807263571286847,-1.0606601717798212,0,1.0606601717798212
31.938300000004794,6.224324886310461,6.48098355835419,1.0050053570062079,-0.7802514666060559,1.2723317644199867,-1.0606601717798212,0,1.0606601717798212
31.948300000004796,6.234321906871933,6.473181043688131,0.9943987552884108,-0.7802514666060559,1.2639704251524408,-1.0606601717798212,0,1.0606601717798212
31.958300000004794,6.244212861416227,6.465378529022071,0.9837921535706138,-0.7802514666060559,1.2556430036312103,-1.0606601717798212,0,1.0606601717798212
31.968300000004792,6.253997749943343,6.457576014356011,0.9731855518528167,-0.7802514666060559,1.247350179170217,-1.0606601717798212,0,1.0606601717798212
31.97830000000479,6.2636765724532815,6.449773499689951,0.9625789501350197,-0.7802514666060559,1.2390926464086283,-1.0606601717798212,0,1.0606601717798212
31.98830000000479,6.273249328946041,6.441970985023891,0.9519723484172227,-0.7802514666060559,1.2308711156298628,-1.0606601717798212,0,1.0606601717798212
31.99830000000479,6.282716019421624,6.434168470357832,0.9413657466994256,-0.7802514666060559,1.2226863130827417,-1.0606601717798212,0,1.0606601717798212
32.00830000000479,6.292076643880027,6.4263659556917725,0.9307591449816286,-0.7802514666060559,1.2145389813043603,-1.0606601717798212,0,1.0606601717798212
32.018300000004785,6.301331202321254,6.418563441025713,0.9201525432638316,-0.7802514666060559,1.2064298794442214,-1.0606601717798212,0,1.0606601717798212
32.02830000000478,6.310479694745302,6.410760926359653,0.9095459415460345,-0.7802514666060559,1.1983597835891204,-1.0606601717798212,0,1.0606601717798212
32.03830000000478,6.319522121152173,6.402958411693593,0.8989393398282375,-0.7802514666060559,1.19032948708823,-1.0606601717798212,0,1.0606601717798212
32.04830000000479,6.3284584815418645,6.395155897027533,0.8883327381104404,-0.7802514666060559,1.1823398008777737,-1.0606601717798212,0,1.0606601717798212
32.058300000004785,6.33728877591438,6.387353382361474,0.8777261363926433,-0.7802514666060559,1.1743915538046321,-1.0606601717798212,0,1.0606601717798212
32.06830000000478,6.346013004269716,6.379550867695414,0.8671195346748463,-0.7802514666060559,1.1664855929481612,-1.0606601717798212,0,1.0606601717798212
32.07830000000478,6.3546311666078745,6.371748353029354,0.8565129329570492,-0.7802514666060559,1.158622783939444,-1.0606601717798212,0,1.0606601717798212
32.08830000000478,6.363143262928855,6.3639458383632945,0.8459063312392522,-0.7802514666060559,1.1508040112771385,-1.0606601717798212,0,1.0606601717798212
32.09830000000478,6.3715492932326585,6.356143323697235,0.8352997295214551,-0.7802514666060559,1.1430301786390058,-1.0606601717798212,0,1.0606601717798212
32.108300000004775,6.3798492575192824,6.348340809031175,0.8246931278036581,-0.7802514666060559,1.1353022091881448,-1.0606601717798212,0,1.0606601717798212
32.11830000000477,6.388043155788729,6.340538294365116,0.8140865260858611,-0.7802514666060559,1.1276210458728795,-1.0606601717798212,0,1.0606601717798212
32.12830000000478,6.396130988040998,6.332735779699056,0.803479924368064,-0.7802514666060559,1.1199876517191658,-1.0606601717798212,0,1.0606601717798212
32.138300000004776,6.404112754276089,6.324933265032996,0.7928733226502669,-0.7802514666060559,1.112403010114309,-1.0606601717798212,0,1.0606601717798212
32.148300000004774,6.411988454494002,6.317130750366936,0.7822667209324699,-0.7802514666060559,1.1048681250806993,-1.0606601717798212,0,1.0606601717798212
32.15830000000477,6.419758088694736,6.309328235700876,0.7716601192146728,-0.7802514666060559,1.097384021538178,-1.0606601717798212,0,1.0606601717798212
32.16830000000477,6.427421656878293,6.3015257210348175,0.7610535174968758,-0.7802514666060559,1.0899517455535674,-1.0606601717798212,0,1.0606601717798212
32.17830000000477,6.434979159044672,6.293723206368758,0.7504469157790787,-0.7802514666060559,1.0825723645757972,-1.0606601717798212,0,1.0606601717798212
32.188300000004766,6.442430595193874,6.285920691702698,0.7398403140612817,-0.7802514666060559,1.075246967654965,-1.0606601717798212,0,1.0606601717798212
32.198300000004764,6.4497759653258955,6.278118177036638,0.7292337123434847,-0.7802514666060559,1.0679766656435716,-1.0606601717798212,0,1.0606601717798212
32.20830000000477,6.457015269440741,6.270315662370578,0.7186271106256876,-0.7802514666060559,1.0607625913780734,-1.0606601717798212,0,1.0606601717798212
32.21830000000477,6.464148507538408,6.262513147704518,0.7080205089078906,-0.7802514666060559,1.053605899838782,-1.0606601717798212,0,1.0606601717798212
32.228300000004765,6.471175679618898,6.254710633038459,0.6974139071900936,-0.7802514666060559,1.0465077682860522,-1.0606601717798212,0,1.0606601717798212
32.23830000000476,6.478096785682208,6.246908118372399,0.6868073054722965,-0.7802514666060559,1.03946939637058,-1.0606601717798212,0,1.0606601717798212
32.24830000000476,6.484911825728342,6.2391056037063395,0.6762007037544995,-0.7802514666060559,1.0324920062155356,-1.0606601717798212,0,1.0606601717798212
32.25830000000476,6.491620799757297,6.23130308904028,0.6655941020367024,-0.7802514666060559,1.0255768424681524,-1.0606601717798212,0,1.0606601717798212
32.26830000000476,6.498223707769075,6.22350057437422,0.6549875003189054,-0.7802514666060559,1.01872517231828,-1.0606601717798212,0,1.0606601717798212
32.278300000004755,6.5047205497636735,6.21569805970816,0.6443808986011084,-0.7802514666060559,1.0119382854813197,-1.0606601717798212,0,1.0606601717798212
32.28830000000476,6.511111325741096,6.207895545042101,0.6337742968833113,-0.7802514666060559,1.005217494142853,-1.0606601717798212,0,1.0606601717798212
32.29830000000476,6.5173960357013385,6.200093030376041,0.6231676951655143,-0.7802514666060559,0.9985641328621816,-1.0606601717798212,0,1.0606601717798212
32.308300000004756,6.523574679644405,6.192290515709981,0.6125610934477173,-0.7802514666060559,0.9919795584319085,-1.0606601717798212,0,1.0606601717798212
32.318300000004754,6.529647257570292,6.184488001043921,0.6019544917299202,-0.7802514666060559,0.9854651496906056,-1.0606601717798212,0,1.0606601717798212
32.32830000000475,6.535613769479001,6.1766854863778615,0.5913478900121232,-0.7802514666060559,0.9790223072855344,-1.0606601717798212,0,1.0606601717798212
32.33830000000475,6.541474215370533,6.1688829717118026,0.5807412882943261,-0.7802514666060559,0.9726524533823244,-1.0606601717798212,0,1.0606601717798212
32.34830000000475,6.547228595244886,6.161080457045743,0.5701346865765291,-0.7802514666060559,0.9663570313184555,-1.0606601717798212,0,1.0606601717798212
32.358300000004746,6.552876909102062,6.153277942379683,0.559528084858732,-0.7802514666060559,0.960137505197345,-1.0606601717798212,0,1.0606601717798212
32.36830000000475,6.558419156942059,6.145475427713623,0.5489214831409349,-0.7802514666060559,0.9539953594198165,-1.0606601717798212,0,1.0606601717798212
32.37830000000475,6.5638553387648795,6.137672913047563,0.5383148814231379,-0.7802514666060559,0.9479320981497084,-1.0606601717798212,0,1.0606601717798212
32.38830000000475,6.569185454570521,6.129870398381503,0.5277082797053408,-0.7802514666060559,0.9419492447103885,-1.0606601717798212,0,1.0606601717798212
32.398300000004745,6.574409504358986,6.122067883715443,0.5171016779875438,-0.7802514666060559,0.9360483409089697,-1.0606601717798212,0,1.0606601717798212
32.40830000000474,6.579527488130271,6.1142653690493844,0.5064950762697468,-0.7802514666060559,0.9302309462850599,-1.0606601717798212,0,1.0606601717798212
32.41830000000474,6.584539405884379,6.106462854383325,0.49588847455194973,-0.7802514666060559,0.9244986372809648,-1.0606601717798212,0,1.0606601717798212
32.42830000000474,6.589445257621309,6.098660339717265,0.4852818728341527,-0.7802514666060559,0.918853006330351,-1.0606601717798212,0,1.0606601717798212
32.43830000000474,6.594245043341061,6.090857825051205,0.47467527111635566,-0.7802514666060559,0.913295660862509,-1.0606601717798212,0,1.0606601717798212
32.44830000000474,6.598938763043635,6.083055310385145,0.4640686693985586,-0.7802514666060559,0.9078282222195176,-1.0606601717798212,0,1.0606601717798212
32.45830000000474,6.603526416729031,6.075252795719086,0.4534620676807616,-0.7802514666060559,0.9024523244837995,-1.0606601717798212,0,1.0606601717798212
32.46830000000474,6.60800800439725,6.067450281053026,0.44285546596296455,-0.7802514666060559,0.8971696132137867,-1.0606601717798212,0,1.0606601717798212
32.47830000000474,6.61238352604829,6.059647766386966,0.4322488642451675,-0.7802514666060559,0.8919817440856839,-1.0606601717798212,0,1.0606601717798212
32.488300000004735,6.616652981682152,6.0518452517209065,0.42164226252737047,-0.7802514666060559,0.8868903814396124,-1.0606601717798212,0,1.0606601717798212
32.49830000000473,6.620816371298836,6.044042737054847,0.41103566080957343,-0.7802514666060559,0.8818971967287706,-1.0606601717798212,0,1.0606601717798212
32.50830000000473,6.624873694898342,6.036240222388788,0.4004290590917764,-0.7802514666060559,0.8770038668706236,-1.0606601717798212,0,1.0606601717798212
32.51830000000473,6.628824952480671,6.028437707722728,0.38982245737397936,-0.7802514666060559,0.8722120724995666,-1.0606601717798212,0,1.0606601717798212
32.528300000004734,6.632670144045822,6.020635193056668,0.3792158556561822,-0.7802514666060559,0.8675234961209706,-1.0606601717798212,0,1.0606601717798212
32.53830000000473,6.636409269593794,6.012832678390608,0.36860925393838506,-0.7802514666060559,0.8629398201670346,-1.0606601717798212,0,1.0606601717798212
32.54830000000473,6.640042329124588,6.005030163724548,0.358002652220588,-0.7802514666060559,0.858462724955415,-1.0606601717798212,0,1.0606601717798212
32.55830000000473,6.643569322638205,5.997242546030601,0.347396050502791,-0.7746299676956235,0.8489614848490246,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.568300000004726,6.646990250134643,5.989549279362234,0.33678944878499395,-0.7640233659778265,0.8349603802414746,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.578300000004724,6.650305111613903,5.981962078711046,0.3261828470671969,-0.7534167642600295,0.8209945617291963,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.58830000000472,6.653513907075986,5.974480944077035,0.3155762453493999,-0.7428101625422323,0.8070658611320654,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.59830000000473,6.656616636520891,5.967105875460203,0.30496964363160284,-0.7322035608244353,0.7931762338980974,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.608300000004725,6.659613299948617,5.959836872860548,0.2943630419138058,-0.7215969591066382,0.7793277691938716,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.61830000000472,6.662503897359166,5.952673936278072,0.28375644019600876,-0.7109903573888412,0.765522700938792,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.62830000000472,6.665288428752538,5.945617065712773,0.2731498384782117,-0.7003837556710442,0.751763419879253,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.63830000000472,6.66796689412873,5.938666261164652,0.2625432367604147,-0.6897771539532471,0.73805248680868,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.64830000000472,6.670539293487745,5.93182152263371,0.25193663504261765,-0.6791705522354501,0.7243926470502053,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.658300000004715,6.673005626829582,5.925082850119946,0.24133003332482061,-0.668563950517653,0.71078684633041,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.66830000000471,6.675365894154241,5.918450243623359,0.23072343160702358,-0.657957348799856,0.6972382481851209,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.67830000000471,6.677620095461721,5.911923703143949,0.22011682988922654,-0.647350747082059,0.6837502530516406,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.688300000004716,6.679768230752025,5.905503228681718,0.2095102281714294,-0.6367441453642619,0.6703265192159032,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.698300000004714,6.68181030002515,5.899188820236665,0.19890362645363235,-0.6261375436464649,0.6569709857977252,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.70830000000471,6.683746303281097,5.892980477808791,0.18829702473583532,-0.6155309419286679,0.6436878979722711,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.71830000000471,6.685576240519866,5.886878201398094,0.17769042301803828,-0.6049243402108708,0.6304818346406872,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.72830000000471,6.687300111741457,5.880881991004575,0.16708382130024124,-0.5943177384930738,0.6173577387769692,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.738300000004706,6.68891791694587,5.874991846628233,0.1564772195824442,-0.5837111367752768,0.6043209506907222,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.748300000004704,6.690429656133105,5.86920776826907,0.14587061786464717,-0.5731045350574797,0.5913772444554016,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.75830000000471,6.691835329303164,5.863529755927084,0.13526401614685013,-0.5624979333396827,0.5785328677573898,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.76830000000471,6.693134936456043,5.857957809602278,0.12465741442905309,-0.5518913316218856,0.5657945854208176,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.778300000004705,6.694328477591744,5.852491929294649,0.11405081271125606,-0.5412847299040886,0.5531697268537389,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.7883000000047,6.695415952710268,5.8471321150041975,0.10344421099345902,-0.5306781281862915,0.5406662376396045,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.7983000000047,6.696397361811613,5.841878366730924,0.09283760927566198,-0.5200715264684945,0.5282927354595087,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.8083000000047,6.697272704895781,5.836730684474828,0.08223100755786494,-0.5094649247506974,0.5160585704696856,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.8183000000047,6.698041981962771,5.831689068235912,0.0716244058400679,-0.49885832303290034,0.5039738901680724,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.828300000004695,6.698705193012581,5.826753518014172,0.06101780412227087,-0.4882517213151033,0.49204970865458814,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.83830000000469,6.699262338045216,5.82192403380961,0.05041120240447383,-0.47764511959730627,0.48029798001135693,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.8483000000047,6.699713417060671,5.817200615622227,0.039804600686676794,-0.46703851787950923,0.46873167528866067,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.8583000000047,6.70005843005895,5.812583263452021,0.029197998968879757,-0.4564319161617122,0.45736486226517115,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.868300000004695,6.700297377040049,5.808071977298993,0.01859139725108272,-0.44582531444391515,0.4462127867405453,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.87830000000469,6.70043025800397,5.803666757163144,0.007984795533285682,-0.4352187127261181,0.4352919535974536,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.88820000000469,6.699995539923978,5.799915168399461,-0.0030759144981615584,-0.42405193667757257,0.42406309229877576,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.89820000000469,6.6999117477704075,5.795727682041274,-0.013682516215959747,-0.4134453349597743,0.41367167687672307,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.90820000000469,6.699721889599659,5.791646261700265,-0.024289117933757893,-0.40283873324197617,0.4035703237974765,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.91820000000469,6.6994259654117325,5.787670907376435,-0.034895719651556106,-0.392232131524178,0.3937813558943593,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.92820000000469,6.699023975206628,5.783801619069782,-0.04550232136935462,-0.38162552980637954,0.3843286435461191,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.93820000000469,6.698515918984345,5.780038396780307,-0.05610892308715314,-0.37101892808858106,0.3752375997284917,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.94820000000469,6.697901796744884,5.77638124050801,-0.06671552480495166,-0.3604123263707825,0.36653513644669805,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.958200000004695,6.697181608488246,5.772830150252891,-0.07732212652275017,-0.349805724652984,0.35824957257476164,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.96820000000469,6.696355354214429,5.76938512601495,-0.08792872824054869,-0.3391991229351855,0.3504104825058739,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.97820000000469,6.695423033923435,5.766046167794187,-0.09853532995834721,-0.32859252121738697,0.3430484750731291,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.988200000004696,6.694384647615262,5.762813275590602,-0.10914193167614572,-0.3179859194995885,0.33619489325389706,-1.0606601717798212,1.0606601717798212,1.4999999999999998
32.998200000004694,6.693240195289912,5.759686449404195,-0.11974853339394424,-0.30737931778178995,0.3298814275614788,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.00820000000469,6.691989676947383,5.756665689234966,-0.13035513511174276,-0.29677271606399147,0.3241396400473093,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.01820000000469,6.690633092587677,5.753750995082916,-0.1409617368295401,-0.28616611434619366,0.3190004016455141,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.02820000000469,6.689170442210793,5.750942366948043,-0.15156833854733714,-0.2755595126283966,0.31449325310728,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.03820000000469,6.687601725816731,5.748239804830348,-0.16217494026513418,-0.2649529109105996,0.3106457085652399,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.04820000000469,6.685926943405491,5.745643308729831,-0.17278154198293125,-0.25434630919280254,0.307482529991543,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.05820000000469,6.684146094977073,5.743152878646493,-0.18338814370072828,-0.2437397074750055,0.3050250092205559,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.06820000000469,6.682259180531476,5.740768514580332,-0.19399474541852532,-0.23313310575720847,0.303290300290003,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.078200000004685,6.6802662000687025,5.738490216531349,-0.20460134713632236,-0.22252650403941143,0.30229084711582005,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.08820000000468,6.678167153588751,5.736317984499544,-0.21520794885411942,-0.2119199023216144,0.30203394883688134,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.09820000000468,6.67596204109162,5.734251818484917,-0.22581455057191646,-0.20131330060381733,0.30252149717003507,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.10820000000468,6.673650862577313,5.732291718487469,-0.2364211522897135,-0.1907066988860203,0.30374990740739183,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.118200000004684,6.671233618045827,5.730437684507197,-0.24702775400751054,-0.18010009716822326,0.3057102488468429,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.12820000000468,6.668710307497163,5.728689716544104,-0.2576343557253076,-0.1694934954504262,0.30838856374709805,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.13820000000468,6.666080930931321,5.727047814598189,-0.2682409574431046,-0.15888689373262915,0.3117663488094847,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.14820000000468,6.663345488348302,5.725511978669451,-0.27884755916090165,-0.14828029201483212,0.31582116181471503,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.158200000004676,6.660503979748103,5.724082208757893,-0.2894541608786987,-0.13767369029703508,0.3205273096789032,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.168200000004674,6.657556405130728,5.722758504863512,-0.3000607625964957,-0.12706708857923804,0.3258565731268812,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.17820000000467,6.654502764496175,5.721540866986308,-0.31066736431429276,-0.116460486861441,0.3317789267720199,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.18820000000467,6.651343057844443,5.720429295126283,-0.3212739660320898,-0.10585388514364397,0.33826322036247475,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.198200000004675,6.648077285175534,5.719423789283435,-0.3318805677498869,-0.09524728342584693,0.3452777957673949,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.20820000000467,6.6447054464894455,5.718524349457766,-0.3424871694676839,-0.08464068170804984,0.3527910234827262,-1.0606601717798212,1.0606601717798212,1.4999999999999998
33.21820000000467,6.64122754178618,5.717695316254299,-0.35309377118548096,-0.08273149339884639,0.3626564645087526,-1.0606601717798212,0,1.0606601717798212
33.22820000000467,6.637643571065737,5.716868001320311,-0.363700372903278,-0.08273149339884639,0.3729912348165662,-1.0606601717798212,0,1.0606601717798212
33.23820000000467,6.633953534328116,5.7160406863863225,-0.37430697462107504,-0.08273149339884639,0.38334085517980665,-1.0606601717798212,0,1.0606601717798212
33.248200000004665,6.630157431573316,5.715213371452334,-0.3849135763388721,-0.08273149339884639,0.3937041544738689,-1.0606601717798212,0,1.0606601717798212
33.25820000000466,6.626255262801339,5.714386056518346,-0.3955201780566691,-0.08273149339884639,0.4040800802439816,-1.0606601717798212,0,1.0606601717798212
33.26820000000466,6.6222470280121835,5.713558741584357,-0.40612677977446615,-0.08273149339884639,0.41446768420466884,-1.0606601717798212,0,1.0606601717798212
33.27820000000467,6.61813272720585,5.712731426650369,-0.4167333814922632,-0.08273149339884639,0.42486610979222567,-1.0606601717798212,0,1.0606601717798212
33.288200000004665,6.61391236038234,5.711904111716381,-0.4273399832100603,-0.08273149339884639,0.4352745814425395,-1.0606601717798212,0,1.0606601717798212
33.29820000000466,6.609585927541651,5.711076796782392,-0.4379465849278573,-0.08273149339884639,0.44569239532437205,-1.0606601717798212,0,1.0606601717798212
33.30820000000466,6.605153428683783,5.710249481848404,-0.44855318664565436,-0.08273149339884639,0.45611891130490806,-1.0606601717798212,0,1.0606601717798212
33.31820000000466,6.6006148638087385,5.709422166914416,-0.4591597883634514,-0.08273149339884639,0.46655354596227516,-1.0606601717798212,0,1.0606601717798212
33.32820000000466,6.595970232916516,5.708594851980427,-0.46976639008124843,-0.08273149339884639,0.47699576649061676,-1.0606601717798212,0,1.0606601717798212
33.338200000004655,6.591219536007114,5.707767537046439,-0.48037299179904547,-0.08273149339884639,0.4874450853685666,-1.0606601717798212,0,1.0606601717798212
33.34820000000465,6.586362773080536,5.7069402221124506,-0.4909795935168425,-0.08273149339884639,0.4979010556827202,-1.0606601717798212,0,1.0606601717798212
33.35820000000466,6.581399944136779,5.706112907178462,-0.5015861952346397,-0.08273149339884639,0.5083632670148045,-1.0606601717798212,0,1.0606601717798212
33.368200000004656,6.5763310491758435,5.705285592244474,-0.5121927969524367,-0.08273149339884639,0.5188313418153951,-1.0606601717798212,0,1.0606601717798212
33.378200000004654,6.571156088197731,5.7044582773104855,-0.5227993986702337,-0.08273149339884639,0.5293049321987859,-1.0606601717798212,0,1.0606601717798212
33.38820000000465,6.565875061202441,5.703630962376497,-0.5334060003880308,-0.08273149339884639,0.5397837171033962,-1.0606601717798212,0,1.0606601717798212
33.39820000000465,6.560487968189972,5.702803647442509,-0.5440126021058278,-0.08273149339884639,0.5502673997702908,-1.0606601717798212,0,1.0606601717798212
33.40820000000465,6.554994809160325,5.70197633250852,-0.5546192038236248,-0.08273149339884639,0.560755705499244,-1.0606601717798212,0,1.0606601717798212
33.418200000004646,6.5493955841135,5.701149017574532,-0.5652258055414219,-0.08273149339884639,0.571248379647551,-1.0606601717798212,0,1.0606601717798212
33.428200000004644,6.543690293049497,5.700321702640544,-0.5758324072592189,-0.08273149339884639,0.5817451858416623,-1.0606601717798212,0,1.0606601717798212
33.43820000000465,6.537878935968317,5.699494387706555,-0.586439008977016,-0.08273149339884639,0.5922459043758327,-1.0606601717798212,0,1.0606601717798212
33.44820000000465,6.531961512869959,5.698667072772567,-0.597045610694813,-0.08273149339884639,0.6027503307754759,-1.0606601717798212,0,1.0606601717798212
33.458200000004645,6.5259380237544224,5.697839757838579,-0.60765221241261,-0.08273149339884639,0.6132582745058913,-1.0606601717798212,0,1.0606601717798212
33.46820000000464,6.519808468621708,5.69701244290459,-0.6182588141304071,-0.08273149339884639,0.6237695578095652,-1.0606601717798212,0,1.0606601717798212
33.47820000000464,6.513572847471815,5.696185127970602,-0.6288654158482041,-0.08273149339884639,0.634284014657423,-1.0606601717798212,0,1.0606601717798212
33.48820000000464,6.5072311603047455,5.695357813036614,-0.6394720175660011,-0.08273149339884639,0.6448014898012686,-1.0606601717798212,0,1.0606601717798212
33.49820000000464,6.500783407120497,5.694530498102625,-0.6500786192837983,-0.08273149339884639,0.6553218379162509,-1.0606601717798212,0,1.0606601717798212
33.508200000004635,6.494229587919071,5.693703183168637,-0.6606852210015953,-0.08273149339884639,0.6658449228235732,-1.0606601717798212,0,1.0606601717798212
33.51820000000464,6.487569702700466,5.6928758682346485,-0.6712918227193924,-0.08273149339884639,0.6763706167848567,-1.0606601717798212,0,1.0606601717798212
33.52820000000464,6.480803751464684,5.69204855330066,-0.6818984244371894,-0.08273149339884639,0.6868987998605942,-1.0606601717798212,0,1.0606601717798212
33.538200000004636,6.473931734211724,5.691221238366672,-0.6925050261549864,-0.08273149339884639,0.6974293593260337,-1.0606601717798212,0,1.0606601717798212
33.548200000004634,6.466953650941586,5.6903939234326835,-0.7031116278727835,-0.08273149339884639,0.7079621891386001,-1.0606601717798212,0,1.0606601717798212
33.55820000000463,6.45986950165427,5.689566608498695,-0.7137182295905805,-0.08273149339884639,0.7184971894516471,-1.0606601717798212,0,1.0606601717798212
33.56820000000463,6.452679286349776,5.688739293564707,-0.7243248313083775,-0.08273149339884639,0.7290342661699194,-1.0606601717798212,0,1.0606601717798212
33.57820000000463,6.445383005028104,5.687911978630718,-0.7349314330261746,-0.08273149339884639,0.7395733305426243,-1.0606601717798212,0,1.0606601717798212
33.588200000004626,6.437980657689254,5.687084663696729,-0.7455380347439716,-0.08273149339884639,0.7501142987904622,-1.0606601717798212,0,1.0606601717798212
33.59820000000463,6.4304722443332265,5.686257348762741,-0.7561446364617687,-0.08273149339884639,0.7606570917633673,-1.0606601717798212,0,1.0606601717798212
33.60820000000463,6.42285776496002,5.6854300338287524,-0.7667512381795657,-0.08273149339884639,0.7712016346260558,-1.0606601717798212,0,1.0606601717798212
33.61820000000463,6.415137219569637,5.684602718894764,-0.7773578398973627,-0.08273149339884639,0.7817478565687899,-1.0606601717798212,0,1.0606601717798212
33.628200000004625,6.407310608162075,5.683775403960776,-0.7879644416151598,-0.08273149339884639,0.792295690541034,-1.0606601717798212,0,1.0606601717798212
33.63820000000462,6.3993779307373355,5.682948089026787,-0.7985710433329568,-0.08273149339884639,0.8028450730059259,-1.0606601717798212,0,1.0606601717798212
33.64820000000462,6.391339187295418,5.682120774092799,-0.8091776450507538,-0.08273149339884639,0.8133959437136917,-1.0606601717798212,0,1.0606601717798212
33.65820000000462,6.383194377836322,5.681293459158811,-0.8197842467685509,-0.08273149339884639,0.8239482454923268,-1.0606601717798212,0,1.0606601717798212
33.66820000000462,6.374943502360049,5.680466144224822,-0.830390848486348,-0.08273149339884639,0.8345019240540313,-1.0606601717798212,0,1.0606601717798212
33.67820000000462,6.366586560866597,5.679638829290834,-0.8409974502041451,-0.08273149339884639,0.8450569278160358,-1.0606601717798212,0,1.0606601717798212
33.68820000000462,6.358123553355967,5.678811514356846,-0.8516040519219421,-0.08273149339884639,0.8556132077345892,-1.0606601717798212,0,1.0606601717798212
33.69820000000462,6.34955447982816,5.677984199422857,-0.8622106536397391,-0.08273149339884639,0.8661707171509954,-1.0606601717798212,0,1.0606601717798212
33.70820000000462,6.340879340283174,5.677156884488869,-0.8728172553575362,-0.08273149339884639,0.8767294116486944,-1.0606601717798212,0,1.0606601717798212
33.718200000004614,6.3320981347210115,5.6763295695548805,-0.8834238570753332,-0.08273149339884639,0.8872892489204758,-1.0606601717798212,0,1.0606601717798212
33.72820000000461,6.32321086314167,5.675502254620892,-0.8940304587931303,-0.08273149339884639,0.8978501886449979,-1.0606601717798212,0,1.0606601717798212
33.73820000000461,6.314217525545151,5.674674939686904,-0.9046370605109273,-0.08273149339884639,0.9084121923718629,-1.0606601717798212,0,1.0606601717798212
33.74820000000461,6.305118121931453,5.6738476247529155,-0.9152436622287243,-0.08273149339884639,0.9189752234145655,-1.0606601717798212,0,1.0606601717798212
33.758200000004614,6.2959126523005775,5.673020309818927,-0.9258502639465214,-0.08273149339884639,0.9295392467506934,-1.0606601717798212,0,1.0606601717798212
33.76820000000461,6.286601116652525,5.672192994884939,-0.9364568656643184,-0.08273149339884639,0.9401042289288154,-1.0606601717798212,0,1.0606601717798212
33.77820000000461,6.277183514987294,5.67136567995095,-0.9470634673821154,-0.08273149339884639,0.9506701379815391,-1.0606601717798212,0,1.0606601717798212
33.78820000000461,6.267659847304884,5.670538365016962,-0.9576700690999125,-0.08273149339884639,0.9612369433442696,-1.0606601717798212,0,1.0606601717798212
33.798200000004606,6.258030113605297,5.669711050082974,-0.9682766708177095,-0.08273149339884639,0.9718046157792369,-1.0606601717798212,0,1.0606601717798212
33.808200000004604,6.2482943138885325,5.668883735148985,-0.9788832725355066,-0.08273149339884639,0.9823731273043996,-1.0606601717798212,0,1.0606601717798212
33.8182000000046,6.2384524481545895,5.668056420214997,-0.9894898742533036,-0.08273149339884639,0.9929424511268626,-1.0606601717798212,0,1.0606601717798212
33.8282000000046,6.2285045164034685,5.667229105281009,-1.0000964759711006,-0.08273149339884639,1.0035125615804805,-1.0606601717798212,0,1.0606601717798212
33.838200000004605,6.218450518635169,5.66640179034702,-1.0107030776888977,-0.08273149339884639,1.0140834340673421,-1.0606601717798212,0,1.0606601717798212
33.8482000000046,6.208290454849693,5.665574475413032,-1.0213096794066947,-0.08273149339884639,1.024655045002858,-1.0606601717798212,0,1.0606601717798212
33.8582000000046,6.198024325047038,5.664747160479044,-1.0319162811244917,-0.08273149339884639,1.0352273717641958,-1.0606601717798212,0,1.0606601717798212
33.8682000000046,6.187652129227205,5.663919845545055,-1.0425228828422888,-0.08273149339884639,1.0458003926418271,-1.0606601717798212,0,1.0606601717798212
33.8782000000046,6.177173867390195,5.663092530611067,-1.0531294845600858,-0.08273149339884639,1.0563740867939706,-1.0606601717798212,0,1.0606601717798212
33.888200000004595,6.166589539536005,5.6622652156770785,-1.0637360862778829,-0.08273149339884639,1.0669484342037299,-1.0606601717798212,0,1.0606601717798212
33.89820000000459,6.155899145664639,5.66143790074309,-1.07434268799568,-0.08273149339884639,1.0775234156387443,-1.0606601717798212,0,1.0606601717798212
33.90820000000459,6.145102685776094,5.660610585809102,-1.084949289713477,-0.08273149339884639,1.088099012613182,-1.0606601717798212,0,1.0606601717798212
33.918200000004596,6.134200159870372,5.6597832708751135,-1.0955558914312742,-0.08273149339884639,1.0986752073519168,-1.0606601717798212,0,1.0606601717798212
33.928200000004594,6.1231915679474715,5.658955955941125,-1.1061624931490712,-0.08273149339884639,1.1092519827567462,-1.0606601717798212,0,1.0606601717798212
33.93820000000459,6.112076910007393,5.658128641007137,-1.1167690948668683,-0.08273149339884639,1.119829322374516,-1.0606601717798212,0,1.0606601717798212
33.94820000000459,6.1008561860501365,5.657301326073148,-1.1273756965846653,-0.08273149339884639,1.1304072103670264,-1.0606601717798212,0,1.0606601717798212
33.95820000000459,6.089529396075703,5.65647401113916,-1.1379822983024623,-0.08273149339884639,1.1409856314826046,-1.0606601717798212,0,1.0606601717798212
33.968200000004586,6.07809654008409,5.655646696205172,-1.1485889000202594,-0.08273149339884639,1.151564571029238,-1.0606601717798212,0,1.0606601717798212
33.978200000004584,6.0665576180753,5.654819381271183,-1.1591955017380564,-0.08273149339884639,1.16214401484917,-1.0606601717798212,0,1.0606601717798212
33.98820000000458,6.054912630049332,5.653992066337195,-1.1698021034558534,-0.08273149339884639,1.172723949294864,-1.0606601717798212,0,1.0606601717798212
33.99820000000459,6.0431615760061845,5.653164751403207,-1.1804087051736505,-0.08273149339884639,1.1833043612062526,-1.0606601717798212,0,1.0606601717798212
34.008200000004585,6.031304455945861,5.652337436469218,-1.1910153068914475,-0.08273149339884639,1.193885237889192,-1.0606601717798212,0,1.0606601717798212
34.01820000000458,6.019341269868359,5.65151012153523,-1.2016219086092446,-0.08273149339884639,1.204466567095047,-1.0606601717798212,0,1.0606601717798212
34.02820000000458,6.007272017773679,5.650682806601242,-1.2122285103270416,-0.08273149339884639,1.2150483370013399,-1.0606601717798212,0,1.0606601717798212
34.03820000000458,5.99509669966182,5.649855491667253,-1.2228351120448386,-0.08273149339884639,1.2256305361933981,-1.0606601717798212,0,1.0606601717798212
34.04820000000458,5.982815315532784,5.649028176733265,-1.2334417137626357,-0.08273149339884639,1.2362131536469394,-1.0606601717798212,0,1.0606601717798212
34.058200000004575,5.97042786538657,5.6482008617992765,-1.2440483154804327,-0.08273149339884639,1.246796178711543,-1.0606601717798212,0,1.0606601717798212
34.06820000000457,5.957934349223178,5.647373546865287,-1.2546549171982297,-0.08273149339884639,1.2573796010949518,-1.0606601717798212,0,1.0606601717798212
34.07820000000458,5.945334767042609,5.646546231931299,-1.2652615189160268,-0.08273149339884639,1.267963410848158,-1.0606601717798212,0,1.0606601717798212
34.088200000004576,5.9326291188448605,5.6457189169973105,-1.2758681206338238,-0.08273149339884639,1.2785475983512264,-1.0606601717798212,0,1.0606601717798212
34.098200000004574,5.919817404629935,5.644891602063322,-1.2864747223516209,-0.08273149339884639,1.2891321542998155,-1.0606601717798212,0,1.0606601717798212
34.10820000000457,5.906899624397831,5.644064287129334,-1.297081324069418,-0.08273149339884639,1.2997170696923532,-1.0606601717798212,0,1.0606601717798212
34.11820000000457,5.89387577814855,5.6432369721953455,-1.307687925787215,-0.08273149339884639,1.310302335817834,-1.0606601717798212,0,1.0606601717798212
34.12820000000457,5.88074586588209,5.642409657261357,-1.318294527505012,-0.08273149339884639,1.320887944244199,-1.0606601717798212,0,1.0606601717798212
34.13820000000457,5.867509887598452,5.641582342327369,-1.328901129222809,-0.08273149339884639,1.3314738868072706,-1.0606601717798212,0,1.0606601717798212
34.148200000004564,5.8541678432976365,5.64075502739338,-1.339507730940606,-0.08273149339884639,1.342060155600208,-1.0606601717798212,0,1.0606601717798212
34.15820000000457,5.840719732979643,5.639927712459392,-1.350114332658403,-0.08273149339884639,1.352646742963457,-1.0606601717798212,0,1.0606601717798212
34.16820000000457,5.827165556644472,5.639100397525404,-1.3607209343762001,-0.08273149339884639,1.3632336414751665,-1.0606601717798212,0,1.0606601717798212
34.178200000004566,5.813505314292122,5.638273082591415,-1.3713275360939972,-0.08273149339884639,1.3738208439420463,-1.0606601717798212,0,1.0606601717798212
34.188200000004564,5.799739005922595,5.637445767657427,-1.3819341378117942,-0.08273149339884639,1.3844083433906451,-1.0606601717798212,0,1.0606601717798212
34.19820000000456,5.785866631535889,5.636618452723439,-1.3925407395295912,-0.08273149339884639,1.394996133059022,-1.0606601717798212,0,1.0606601717798212
34.20820000000456,5.771888191132006,5.63579113778945,-1.4031473412473883,-0.08273149339884639,1.4055842063887949,-1.0606601717798212,0,1.0606601717798212
34.21820000000456,5.757803684710945,5.634963822855462,-1.4137539429651853,-0.08273149339884639,1.416172557017545,-1.0606601717798212,0,1.0606601717798212
34.228200000004556,5.743613112272705,5.634136507921474,-1.4243605446829823,-0.08273149339884639,1.426761178771558,-1.0606601717798212,0,1.0606601717798212
34.23820000000456,5.729316473817288,5.633309192987485,-1.4349671464007794,-0.08273149339884639,1.4373500656588842,-1.0606601717798212,0,1.0606601717798212
34.24820000000456,5.714913769344693,5.632481878053497,-1.4455737481185764,-0.08273149339884639,1.4479392118627055,-1.0606601717798212,0,1.0606601717798212
34.25820000000456,5.7004049988549195,5.6316545631195085,-1.4561803498363737,-0.08273149339884639,1.4585286117349865,-1.0606601717798212,0,1.0606601717798212
34.268200000004555,5.685790162347969,5.63082724818552,-1.4667869515541707,-0.08273149339884639,1.4691182597904024,-1.0606601717798212,0,1.0606601717798212
34.27820000000455,5.67106925982384,5.629999933251532,-1.4773935532719678,-0.08273149339884639,1.479708150700527,-1.0606601717798212,0,1.0606601717798212
34.28820000000455,5.656242291282533,5.6291726183175435,-1.4880001549897648,-0.08273149339884639,1.4902982792882662,-1.0606601717798212,0,1.0606601717798212
34.29820000000455,5.641309256724048,5.628345303383555,-1.4986067567075618,-0.08273149339884639,1.5008886405225275,-1.0606601717798212,0,1.0606601717798212
34.30820000000455,5.626270156148385,5.627517988449567,-1.5092133584253589,-0.08273149339884639,1.511479229513113,-1.0606601717798212,0,1.0606601717798212
34.31820000000455,5.6111249895555435,5.626690673515578,-1.519819960143156,-0.08273149339884639,1.5220700415058261,-1.0606601717798212,0,1.0606601717798212
34.32820000000455,5.595873756945524,5.62586335858159,-1.530426561860953,-0.08273149339884639,1.5326610718777782,-1.0606601717798212,0,1.0606601717798212
34.33820000000455,5.580516458318328,5.625036043647602,-1.54103316357875,-0.08273149339884639,1.5432523161328913,-1.0606601717798212,0,1.0606601717798212
34.348200000004546,5.565053093673953,5.624208728713613,-1.551639765296547,-0.08273149339884639,1.553843769897581,-1.0606601717798212,0,1.0606601717798212
34.358200000004544,5.549483663012401,5.623381413779625,-1.562246367014344,-0.08273149339884639,1.5644354289166171,-1.0606601717798212,0,1.0606601717798212
34.36820000000454,5.533808166333669,5.622554098845637,-1.572852968732141,-0.08273149339884639,1.5750272890491492,-1.0606601717798212,0,1.0606601717798212
34.37820000000454,5.518026603637761,5.621726783911648,-1.5834595704499381,-0.08273149339884639,1.5856193462648926,-1.0606601717798212,0,1.0606601717798212
34.38820000000454,5.502138974924675,5.62089946897766,-1.5940661721677352,-0.08273149339884639,1.596211596640464,-1.0606601717798212,0,1.0606601717798212
34.39820000000454,5.48614528019441,5.6200721540436716,-1.6046727738855322,-0.08273149339884639,1.6068040363558624,-1.0606601717798212,0,1.0606601717798212
34.40820000000454,5.470045519446967,5.619244839109683,-1.6152793756033292,-0.08273149339884639,1.6173966616910906,-1.0606601717798212,0,1.0606601717798212
34.41820000000454,5.453839692682347,5.618417524175695,-1.6258859773211263,-0.08273149339884639,1.6279894690229042,-1.0606601717798212,0,1.0606601717798212
34.42820000000454,5.437527799900549,5.6175902092417065,-1.6364925790389233,-0.08273149339884639,1.638582454821688,-1.0606601717798212,0,1.0606601717798212
34.438200000004535,5.421109841101572,5.616762894307718,-1.6470991807567203,-0.08273149339884639,1.6491756156484556,-1.0606601717798212,0,1.0606601717798212
34.44820000000453,5.404585816285418,5.61593557937373,-1.6577057824745174,-0.08273149339884639,1.6597689481519573,-1.0606601717798212,0,1.0606601717798212
34.45820000000453,5.387955725452086,5.615108264439741,-1.6683123841923144,-0.08273149339884639,1.6703624490659048,-1.0606601717798212,0,1.0606601717798212
34.46820000000453,5.371219568601575,5.614280949505753,-1.6789189859101115,-0.08273149339884639,1.6809561152062953,-1.0606601717798212,0,1.0606601717798212
34.478200000004534,5.354377345733887,5.613453634571765,-1.6895255876279085,-0.08273149339884639,1.6915499434688392,-1.0606601717798212,0,1.0606601717798212
34.48820000000453,5.337429056849021,5.612626319637776,-1.7001321893457055,-0.08273149339884639,1.7021439308264814,-1.0606601717798212,0,1.0606601717798212
34.49820000000453,5.320374701946976,5.611799004703788,-1.7107387910635026,-0.08273149339884639,1.7127380743270166,-1.0606601717798212,0,1.0606601717798212
34.50820000000453,5.3032142810277545,5.6109716897698,-1.7213453927812996,-0.08273149339884639,1.7233323710907915,-1.0606601717798212,0,1.0606601717798212
34.518200000004526,5.285947794091355,5.610144374835811,-1.7319519944990966,-0.08273149339884639,1.7339268183084897,-1.0606601717798212,0,1.0606601717798212
34.528200000004524,5.268575241137777,5.609317059901823,-1.7425585962168937,-0.08273149339884639,1.744521413238999,-1.0606601717798212,0,1.0606601717798212
34.53820000000452,5.2510966221670206,5.608489744967835,-1.7531651979346907,-0.08273149339884639,1.7551161532073558,-1.0606601717798212,0,1.0606601717798212
34.54820000000452,5.233511937179086,5.607662430033846,-1.7637717996524878,-0.08273149339884639,1.765711035602762,-1.0606601717798212,0,1.0606601717798212
34.558200000004526,5.215821186173974,5.606835115099857,-1.7743784013702848,-0.08273149339884639,1.7763060578766743,-1.0606601717798212,0,1.0606601717798212
34.56820000000452,5.1980243691516845,5.606007800165869,-1.7849850030880818,-0.08273149339884639,1.7869012175409593,-1.0606601717798212,0,1.0606601717798212
34.57820000000452,5.180121486112217,5.60518048523188,-1.7955916048058789,-0.08273149339884639,1.7974965121661168,-1.0606601717798212,0,1.0606601717798212
34.58820000000452,5.162138003506295,5.604353170297892,-1.7958037368402349,-0.08273149339884639,1.797708419418832,1.0606601717798212,0,1.0606601717798212
34.59820000000452,5.144232999146484,5.603525855363904,-1.7851971351224378,-0.08273149339884639,1.787113122118844,1.0606601717798212,0,1.0606601717798212
34.608200000004516,5.126434060803851,5.602701107227531,-1.7745905334046408,-0.08039804102093104,1.7764108213612555,1.0606601717798212,1.0606601717798212,1.4999999999999998
34.618200000004514,5.108741188478395,5.60195015982591,-1.7639839316868438,-0.069791439303134,1.7653640293858315,1.0606601717798212,1.0606601717798212,1.4999999999999998
34.62820000000451,5.091154382170118,5.601305278441468,-1.7533773299690467,-0.05918483758533695,1.75437593070852,1.0606601717798212,1.0606601717798212,1.4999999999999998
34.63820000000452,5.073673641879019,5.600766463074204,-1.7427707282512497,-0.048578235867539905,1.7434476350752246,1.0606601717798212,1.0606601717798212,1.4999999999999998
34.648200000004515,5.0562989676050965,5.600333713724118,-1.7321641265334526,-0.03797163414974287,1.732580274114132,1.0606601717798212,1.0606601717798212,1.4999999999999998
34.65820000000451,5.039030359348353,5.600007030391209,-1.7215575248156556,-0.027365032431945824,1.7217750016333169,1.0606601717798212,1.0606601717798212,1.4999999999999998
34.66820000000451,5.021867817108787,5.599786413075479,-1.7109509230978586,-0.016758430714148773,1.7110329939102331,1.0606601717798212,1.0606601717798212,1.4999999999999998
34.67820000000451,5.004811340886399,5.599671861776926,-1.7003443213800615,-0.006151828996351735,1.7003554499719824,1.0606601717798212,1.0606601717798212,1.4999999999999998


==> tikz/Tsiligirides2_Tmax35_old.csv <==
t,p_x,p_y,v_x,v_y,v_tot,a_x,a_y,a_tot
0,4.6,7.1,0.0,0.0,0.0,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.10000000000000184,4.605303300858899,7.105303300858899,0.10606601717798407,0.10606601717798407,0.15000000000000274,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.1999999999999943,4.621213203435595,7.121213203435595,0.21213203435595818,0.21213203435595818,0.2999999999999914,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.2999999999999833,4.647729707730086,7.147729707730086,0.3181980515339286,0.3181980515339286,0.44999999999997486,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.39999999999997227,4.683473425188974,7.184852813742373,0.37017039995113415,0.42426406871189903,0.5630507303964338,0,1.0606601717798212,1.0606601717798212
0.49999999999996125,4.720490465184084,7.232582521472457,0.37017039995113415,0.5303300858898695,0.6467427038629342,0,1.0606601717798212,1.0606601717798212
0.5999999999999502,4.757507505179193,7.290918830920336,0.37017039995113415,0.6363961030678399,0.7362242355423484,0,1.0606601717798212,1.0606601717798212
0.6999999999999392,4.794830015303774,7.359861742086011,0.39562624407384706,0.7424621202458104,0.8412907493844701,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.7999999999999282,4.839695940570053,7.439411254969482,0.5016922612518175,0.8485281374237809,0.9857459738694512,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.8999999999999172,4.895168467554128,7.529567369570748,0.6077582784297879,0.9545941546017512,1.131644875833303,1.0606601717798212,1.0606601717798212,1.4999999999999998
0.9999999999999062,4.961247596255998,7.630330085889811,0.7138242956077584,1.0606601717797217,1.2784933026808163,1.0606601717798212,1.0606601717798212,1.4999999999999998
1.0999999999998953,5.037933326675663,7.7416994039266696,0.8198903127857289,1.1667261889576923,1.425997940040455,1.0606601717798212,1.0606601717798212,1.4999999999999998
1.1999999999998843,5.125225658813125,7.863675323681323,0.9259563299636995,1.2727922061356627,1.5739743088753166,1.0606601717798212,1.0606601717798212,1.4999999999999998
1.2999999999998733,5.223124592668383,7.99623132864948,1.0320223471416698,1.368251621595836,1.7138210597957524,1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.3999999999998622,5.331630128241436,8.12775318995015,1.1380883643196402,1.2621856044178656,1.699516879880705,1.0606601717798212,-1.0606601717798212,1.4999999999999998
1.4998999999998561,5.45121105280209,8.249967141470977,1.2444416611975748,1.243381001025795,1.7591564347254873,1.0606601717798212,1.0606601717798212,1.4999999999999998
1.5998999999998564,5.580958519780747,8.379608542432457,1.3505076783755576,1.3494470182037779,1.9091564221640944,1.0606601717798212,1.0606601717798212,1.4999999999999998
1.6998999999998454,5.721312588477186,8.519856545111717,1.456573695553528,1.4555130353817483,2.0591564114327623,1.0606601717798212,1.0606601717798212,1.4999999999999998
1.7998999999998344,5.87227325889142,8.667066503723204,1.5626397127314984,1.4736503243191812,2.1479031985104933,1.0606601717798212,0,1.0606601717798212
1.8998999999998234,6.0338405310234515,8.814431536155105,1.668705729909469,1.4736503243191812,2.226257867228934,1.0606601717798212,0,1.0606601717798212
1.9998999999998124,6.206014404873278,8.961796568587008,1.7747717470874393,1.4736503243191812,2.3068289994331677,1.0606601717798212,0,1.0606601717798212
2.0998999999998014,6.383612484234982,9.10916160101891,1.732557472250607,1.4736503243191812,2.2745110843909817,-1.0606601717798212,0,1.0606601717798212
2.1998999999997904,6.551564930601127,9.256526633450811,1.6264914550726366,1.4736503243191812,2.194793778875439,-1.0606601717798212,0,1.0606601717798212
2.2998999999997793,6.708910775249474,9.403891665882714,1.5204254378946662,1.4736503243191812,2.1173896170906326,-1.0606601717798212,0,1.0606601717798212
2.3998999999997683,6.855650018180026,9.551256698314615,1.4143594207166956,1.4736503243191812,2.0425615900961454,-1.0606601717798212,0,1.0606601717798212
2.4998999999997578,6.991782659392783,9.698621730746517,1.308293403538725,1.4736503243191812,1.9706031838269644,-1.0606601717798212,0,1.0606601717798212
2.5998999999997467,7.117308698887743,9.84598676317842,1.2022273863607547,1.4736503243191812,1.901840152820904,-1.0606601717798212,0,1.0606601717798212
2.6998999999997357,7.232228136664906,9.993351795610321,1.0961613691827843,1.4736503243191812,1.836631434353312,-1.0606601717798212,0,1.0606601717798212
2.7998999999997247,7.336540972724275,10.13911840786005,0.9900953520048138,1.4154200808884754,1.7273398077517563,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.8998999999997137,7.430247207065848,10.275357115089983,0.8840293348268434,1.309354063710505,1.5798468055446402,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
2.9998999999997027,7.513346839689624,10.40098922060212,0.7779633176488729,1.2032880465325346,1.432874400125609,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
3.0998999999996917,7.5858398705956045,10.516014724396465,0.6718973004709023,1.097222029354564,1.2866010120006255,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
3.1998999999996807,7.647726299783789,10.62043362647301,0.565831283292932,0.9911560121765937,1.1412954401147557,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
3.2998999999996697,7.6990061272541785,10.71424592683176,0.4597652661149616,0.8850899949986233,0.9973807694017488,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
3.3998999999996586,7.739679353006772,10.797451625472714,0.353699248936991,0.7790239778206528,0.8555591836443021,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
3.4998999999997404,7.769745977041592,10.870050722395934,0.24763323175892227,0.6729579606425861,0.717073660277378,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
3.5998999999999515,7.789205999358615,10.932043217601414,0.1415672145807163,0.5668919434643801,0.5843010797602247,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
3.6999000000001625,7.798059419957795,10.98342911108905,0.03550119740251034,0.460825926286174,0.46219137741256305,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
3.799800000000235,7.797696877199696,11.025300982434336,-0.0698975053202911,0.3554272235634172,0.3622349686322394,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
3.899800000000232,7.7854038258087686,11.055540403931778,-0.17596352249827024,0.24936120638543796,0.30519530222465785,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
3.999800000000221,7.762504172700045,11.07517322371142,-0.2820295396762407,0.14329518920746753,0.31634502129794323,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
4.099800000000211,7.728997917873526,11.084199441773269,-0.38809555685421115,0.03722917202949705,0.38987712487395576,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
4.1998000000002,7.6848850613292115,11.08261905811732,-0.4941615740321816,-0.06883684514847338,0.4989330340836916,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
4.299800000000189,7.630165603067101,11.075108104480181,-0.600227591210152,-0.07530687219632959,0.6049332907436453,-1.0606601717798212,0,1.0606601717798212
4.399800000000178,7.564839543087195,11.06757741726055,-0.7062936083881225,-0.07530687219632959,0.710296970463699,-1.0606601717798212,0,1.0606601717798212
4.4998000000001666,7.488906881389492,11.060046730040918,-0.8123596255660929,-0.07530687219632959,0.8158426847437421,-1.0606601717798212,0,1.0606601717798212
4.5998000000001555,7.402367617973994,11.052516042821285,-0.9184256427440634,-0.07530687219632959,0.9215078872423395,-1.0606601717798212,0,1.0606601717798212
4.6998000000001445,7.3052217528406995,11.044985355601654,-1.0244916599220337,-0.07530687219632959,1.0272557063602998,-1.0606601717798212,0,1.0606601717798212
4.7998000000001335,7.19746928598961,11.037454668382022,-1.1305576771000043,-0.07530687219632959,1.1330630107146522,-1.0606601717798212,0,1.0606601717798212
4.8998000000001225,7.079110217420723,11.029923981162389,-1.2366236942779747,-0.07530687219632959,1.2389145597052689,-1.0606601717798212,0,1.0606601717798212
4.9998000000001115,6.950144547134042,11.022393293942757,-1.3426897114559453,-0.07530687219632959,1.3447999056549802,-1.0606601717798212,0,1.0606601717798212
5.0998000000001005,6.810572275129564,11.017680998234878,-1.4487557286339157,0.0020152543264108647,1.4487571302670397,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.1998000000000895,6.6603934014072905,11.023185824526417,-1.554821745811886,0.1080812715043813,1.5585737783305367,-1.0606601717798212,1.0606601717798212,1.4999999999999998
5.2998000000000784,6.500974915403212,11.039297252535752,-1.5847323626560736,0.21414728868235172,1.5991359299632735,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.399800000000067,6.34780497999652,11.066015282262882,-1.4786663454781033,0.32021330586032215,1.5129410836181183,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.499800000000056,6.205241646307624,11.10333991370781,-1.372600328300133,0.42627932303829263,1.4372702329414666,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.599800000000045,6.073284914336524,11.151271146870531,-1.2665343111221623,0.532345340216263,1.3738634293479315,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.699800000000034,5.951934784083219,11.209808981751051,-1.160468293944192,0.6384113573942335,1.324483190719947,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.79980000000017,5.841191255547557,11.27895341834947,-1.0544022767660663,0.7444773745723567,1.2907403776513748,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.899800000000381,5.74105432872965,11.358704456665787,-0.9483362595878604,0.8505433917505627,1.2738782212203978,1.0606601717798212,1.0606601717798212,1.4999999999999998
5.999700000000476,5.648991579817826,11.446969279731173,-0.9582302434307127,0.8428304167410671,1.2761537175470687,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
6.099700000000475,5.547865254615858,11.530055896731511,-1.0642962606086934,0.8301024946797089,1.3497394867229469,-1.0606601717798212,0,1.0606601717798212
6.199700000000464,5.436132327696102,11.613066146199472,-1.1703622777866638,0.8301024946797089,1.4348581856544096,-1.0606601717798212,0,1.0606601717798212
6.299700000000453,5.313792799058551,11.696076395667435,-1.2764282949646342,0.8301024946797089,1.5226093865006216,-1.0606601717798212,0,1.0606601717798212
6.399700000000442,5.180846668703204,11.779086645135395,-1.3824943121426048,0.8301024946797089,1.6125633862828865,-1.0606601717798212,0,1.0606601717798212
6.499700000000431,5.037293936630061,11.862096894603358,-1.4885603293205751,0.8301024946797089,1.7043714400624221,-1.0606601717798212,0,1.0606601717798212
6.59970000000042,4.883284802926047,11.945107144071319,-1.5693826344101887,0.8301024946797089,1.7753962951582782,1.0606601717798212,0,1.0606601717798212
6.6997000000004086,4.731649840343943,12.033315158711087,-1.463316617232218,0.9351078516858996,1.7365834896579433,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.7997000000003975,4.590621479479635,12.132129244738564,-1.3572506000542477,1.04117386886387,1.7106058039631968,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.8997000000003865,4.460199720333123,12.241549932483839,-1.2511845828762773,1.1472398860418405,1.69753415769833,1.0606601717798212,1.0606601717798212,1.4999999999999998
6.999600000000381,4.336416997100336,12.361200527217168,-1.254942196898195,1.2529269425718137,1.7733318473929298,-1.0606601717798212,1.0606601717798212,1.4999999999999998
7.099600000000381,4.205619476551619,12.491409911700634,-1.3610082140761763,1.3303551351117429,1.9032047037302653,-1.0606601717798212,0,1.0606601717798212
7.19960000000037,4.0642153542851185,12.624445425211794,-1.4670742312541467,1.3303551351117429,1.980442270183135,-1.0606601717798212,0,1.0606601717798212
7.299600000000359,3.9125406898696484,12.757480938722953,-1.5353807463167597,1.3303551351117429,2.031560686191381,1.0606601717798212,0,1.0606601717798212
7.399600000000348,3.764305916096888,12.890516452234113,-1.4293147291387893,1.3303551351117429,1.9526354960543133,1.0606601717798212,0,1.0606601717798212
7.499600000000337,3.6266777440419222,13.023551965745272,-1.323248711960819,1.3303551351117429,1.8763880033788722,1.0606601717798212,0,1.0606601717798212
7.599600000000326,3.4996561737047527,13.156587479256432,-1.2171826947828484,1.3303551351117429,1.8031579237540512,1.0606601717798212,0,1.0606601717798212
7.699600000000315,3.3832412050853797,13.289622992767592,-1.111116677604878,1.3303551351117429,1.7333277407258807,1.0606601717798212,0,1.0606601717798212
7.799600000000304,3.2774328381838016,13.42265850627875,-1.0050506604269076,1.3303551351117429,1.667324688098496,1.0606601717798212,0,1.0606601717798212
7.899600000000293,3.18223107300002,13.555685534508537,-0.8989846432489371,1.326112494424624,1.6021072800117093,1.0606601717798212,-1.0606601717798212,1.4999999999999998
7.999600000000282,3.0976359095340342,13.682993483092085,-0.7929186260709665,1.2200464772466535,1.4550715976240614,1.0606601717798212,-1.0606601717798212,1.4999999999999998
8.09960000000027,3.023647347785844,13.79969482995784,-0.6868526088929962,1.1139804600686831,1.3087088949640213,1.0606601717798212,-1.0606601717798212,1.4999999999999998
8.19960000000026,2.9602653877554497,13.905789575105796,-0.5807865917150257,1.0079144428907125,1.1632732221209474,1.0606601717798212,-1.0606601717798212,1.4999999999999998
8.299600000000249,2.907490029442852,14.00127771853596,-0.4747205745370553,0.9018484257127422,1.0191615214721086,1.0606601717798212,-1.0606601717798212,1.4999999999999998
8.399600000000238,2.8653212728480497,14.086159260248326,-0.3686545573590849,0.7957824085347718,0.8770266953719398,1.0606601717798212,-1.0606601717798212,1.4999999999999998
8.499600000000227,2.8337591179710433,14.160434200242896,-0.26258854018111455,0.6897163913568013,0.7380118169383856,1.0606601717798212,-1.0606601717798212,1.4999999999999998
8.599600000000216,2.812803564811832,14.224102538519672,-0.15652252300314418,0.5836503741788308,0.6042739937200334,1.0606601717798212,-1.0606601717798212,1.4999999999999998
8.699600000000205,2.8024546133704176,14.27716427507865,-0.05045650582517358,0.47758435700086044,0.48024231074740914,1.0606601717798212,-1.0606601717798212,1.4999999999999998
8.799500000000199,2.801417513983274,14.322491304245894,0.05483613088101726,0.47719101128374203,0.48033140902922483,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.899500000000199,2.8122044279302747,14.375513706233164,0.1609021480589985,0.5832570284617236,0.605044016993805,1.0606601717798212,1.0606601717798212,1.4999999999999998
8.999500000000188,2.8335979435950707,14.43914270993823,0.2669681652369689,0.6893230456396939,0.7392146254640645,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.099500000000177,2.865598060977663,14.513378315361088,0.37303418241493935,0.7953890628176643,0.8785204963459559,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.199500000000166,2.9082047800780506,14.598220522501745,0.4791001995929098,0.9014550799956349,1.0208615295425243,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.299500000000155,2.961418100896234,14.693669331360198,0.5851662167708802,1.0075210971736053,1.1651258569355716,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.399500000000144,3.025238023432214,14.799724741936444,0.6912322339488507,1.1135871143515756,1.3106785504080656,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.499500000000133,3.099664547685989,14.916386754230487,0.7972982511268211,1.2196531315295462,1.4571335774388414,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.599500000000122,3.1846976736575603,15.043655368242327,0.9033642683047916,1.3257191487075166,1.6042438288800223,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.69950000000011,3.2803374013469275,15.181530583971963,1.009430285482762,1.431785165885487,1.7518442460731323,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.7995000000001,3.3865837307540905,15.330012401419394,1.1154963026607325,1.5378511830634576,1.8998205869237865,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.899500000000089,3.5034366618790496,15.48910082058462,1.221562319838703,1.643917200241428,2.048091370642269,1.0606601717798212,1.0606601717798212,1.4999999999999998
9.999500000000078,3.6308961947218044,15.658352904476606,1.3276283370166735,1.719330138454965,2.1722553087170087,1.0606601717798212,0,1.0606601717798212
10.099500000000067,3.768962329282355,15.830285918322085,1.4336943541946439,1.719330138454965,2.2386548698379496,1.0606601717798212,0,1.0606601717798212
10.199500000000056,3.9176350655607015,16.002218932167562,1.5397603713726142,1.719330138454965,2.30802039121172,1.0606601717798212,0,1.0606601717798212
10.299500000000045,4.076914403556843,16.17415194601304,1.6458263885505846,1.719330138454965,2.380092566739586,1.0606601717798212,0,1.0606601717798212
10.399500000000033,4.246800343270782,16.346084959858516,1.7518924057285552,1.719330138454965,2.4546329921698997,1.0606601717798212,0,1.0606601717798212
10.499500000000022,4.420385345940404,16.51757503671296,1.6867678711812812,1.6886770594905316,2.3868003817870944,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
10.599500000000011,4.583758832199615,16.681139441803097,1.5807018540033109,1.5826110423125612,2.236800407389796,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
10.699400000000002,4.735695372644638,16.83392431320815,1.5250315800540037,1.4758169480834202,2.122205688526037,1.0606601717798212,-1.0606601717798212,1.4999999999999998
10.799400000000006,4.893501831508941,16.976202707157597,1.6310975972319885,1.3697509309054352,2.1299523432256113,1.0606601717798212,-1.0606601717798212,1.4999999999999998
10.899399999999995,5.06191489209102,17.10787449938923,1.7371636144099591,1.2636849137274646,2.1481706134318714,1.0606601717798212,-1.0606601717798212,1.4999999999999998
10.999399999999984,5.240934554390895,17.233506807749933,1.8432296315879295,1.2560481604906506,2.2305049778549524,1.0606601717798212,0,1.0606601717798212
11.099399999999973,5.430560818408566,17.359111623798984,1.9492956487659001,1.2560481604906506,2.3189244290768984,1.0606601717798212,0,1.0606601717798212
11.199399999999962,5.630793684144032,17.484716439848036,2.0553616659438703,1.2560481604906506,2.408769096302821,1.0606601717798212,0,1.0606601717798212
11.29939999999995,5.840883392135067,17.610321255897087,2.121546860662924,1.2560481604906506,2.4654853606259066,0,0,0.0
11.39939999999994,6.053038078201336,17.73592607194614,2.121546860662924,1.2560481604906506,2.4654853606259066,0,0,0.0
11.499399999999929,6.265192764267605,17.86153088799519,2.121546860662924,1.2560481604906506,2.4654853606259066,0,0,0.0
11.599399999999918,6.477347450333874,17.98713570404424,2.121546860662924,1.2560481604906506,2.4654853606259066,0,0,0.0
11.699399999999907,6.689502136400144,18.11274052009329,2.121546860662924,1.2560481604906506,2.4654853606259066,0,0,0.0
11.799399999999896,6.901656822466412,18.238294403240893,2.121546860662924,1.2456536908072096,2.4602061294554836,0,-1.0606601717798212,1.0606601717798212
11.899399999999885,7.113811508532681,18.3575564714627,2.121546860662924,1.139587673629239,2.408240259583003,0,-1.0606601717798212,1.0606601717798212
11.999399999999874,7.3259661945989505,18.466211937966715,2.121546860662924,1.0335216564512686,2.359900018293674,0,-1.0606601717798212,1.0606601717798212
12.099399999999862,7.53812088066522,18.564260802752933,2.121546860662924,0.9274556392732982,2.3154124999249164,0,-1.0606601717798212,1.0606601717798212
12.199399999999851,7.745529557940047,18.651703065821355,2.021208408412564,0.8213896220953277,2.1817342508938973,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.29939999999984,7.942347097922383,18.72853872717198,1.9151423912345935,0.7153236049173574,2.044372333616291,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.39939999999983,8.128558036186924,18.79476778680481,1.8090763740566231,0.6092575877393869,1.9089138627470532,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.499399999999818,8.304162372733668,18.850390244719843,1.7030103568786525,0.5031915705614164,1.775794479189532,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.599399999999807,8.469160107562617,18.895406100917082,1.5969443397006822,0.397125553383446,1.645581942430141,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.699399999999848,8.623551240673846,18.92981535539654,1.490878322522656,0.2910595362054219,1.519023971563347,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.799400000000059,8.767335772067506,18.953618008158223,1.3848123053444503,0.18499351902721584,1.3971140694715962,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.89940000000027,8.900513701743321,18.96681405920206,1.2787462881662441,0.07892750184900987,1.2811797766305368,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
12.999400000000481,9.023085029701296,18.969403508528057,1.1726802709880384,-0.02713851532919609,1.1729942527475794,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.099400000000692,9.135049755941424,18.96138635613621,1.0666142538098324,-0.13320453250740205,1.0748997227233903,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.199400000000903,9.23640788046371,18.94276260202652,0.9605482366316265,-0.2392705496856078,0.9899006570575555,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.299400000001114,9.327159403268155,18.913532246198987,0.8544822194534205,-0.34533656686381375,0.9216274777670904,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.399400000001325,9.407304324354756,18.87369528865361,0.7484162022752145,-0.4514025840420197,0.8740086410945075,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.499400000001536,9.476842643723515,18.823251729390392,0.6423501850970086,-0.5574686012202257,0.850520429878434,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.59930000000162,9.534412437005782,18.762223518399654,0.5357239935901419,-0.6634274782724341,0.8527228249760244,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.699300000001617,9.582681535505895,18.690577469713514,0.429657976412162,-0.7694934954504141,0.8813207226856127,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.799300000001606,9.620344032288209,18.608324819309583,0.3235919592341916,-0.8755595126283846,0.9334432046113341,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.899300000001595,9.647399927352726,18.515465567187857,0.21752594205622117,-0.981625529806355,1.0054383204528528,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
13.999300000001584,9.663849220699449,18.411999713348333,0.11145992487825074,-1.0876915469843254,1.0933874959203713,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
14.099300000001573,9.66993934313325,18.297927257791017,0.028304167410721948,-1.193757564162296,1.1940930650026875,0,-1.0606601717798212,1.0606601717798212
14.199300000001562,9.67276975987432,18.1732482005159,0.028304167410721948,-1.2998235813402663,1.3001317119819247,0,-1.0606601717798212,1.0606601717798212
14.299300000001551,9.675600176615392,18.037962541522987,0.028304167410721948,-1.405889598518237,1.4061744874355329,0,-1.0606601717798212,1.0606601717798212
14.39930000000154,9.678430593356465,17.892070280812284,0.028304167410721948,-1.5119556156962073,1.5122205228497962,0,-1.0606601717798212,1.0606601717798212
14.49930000000153,9.681261010097536,17.735571418383785,0.028304167410721948,-1.6180216328741777,1.6182691773440023,0,-1.0606601717798212,1.0606601717798212
14.599300000001518,9.684091426838608,17.568465954237485,0.028304167410721948,-1.7240876500521483,1.7243199676844065,0,-1.0606601717798212,1.0606601717798212
14.699300000001507,9.68692184357968,17.39075388837339,0.028304167410721948,-1.8301536672301186,1.8303725226217382,0,-1.0606601717798212,1.0606601717798212
14.799300000001496,9.689752260320752,17.2024352207915,0.028304167410721948,-1.936219684408089,1.9364265522302089,0,-1.0606601717798212,1.0606601717798212
14.899300000001485,9.692582677061823,17.003509951491814,0.028304167410721948,-2.0422857015860596,2.0424818267969185,0,-1.0606601717798212,1.0606601717798212
14.999300000001474,9.695413093802896,16.794331089392703,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
15.099300000001463,9.698243510543968,16.582232420759514,0.028304167410721948,-2.1209866863321136,2.1211755348133954,0,0,0.0
15.199200000001454,9.700127411803134,16.368931189977932,0.0164402326625868,-2.105728639034479,2.1057928156634973,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.299200000001457,9.707074735928293,16.16366162693338,0.12250624984057137,-1.9996626218564946,2.003411685725126,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.399200000001448,9.724628661771247,15.968998665606646,0.22857226701854322,-1.8935966046785224,1.9073419678966916,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.499200000001437,9.752789189331997,15.784942305997713,0.33463828419651365,-1.787530587500552,1.8185841697595566,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.599200000001426,9.791556318610542,15.611492548106575,0.4407043013744841,-1.6814645703225817,1.7382587213933594,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.699200000001415,9.840930049606884,15.448649391933234,0.5467703185524545,-1.5753985531446113,1.6675845953054638,1.0606601717798212,1.0606601717798212,1.4999999999999998
15.799200000001404,9.90091038232102,15.291953350121751,0.6528363357304249,-1.5665950737188397,1.6971786606748462,1.0606601717798212,0,1.0606601717798212
15.899200000001393,9.971497316752954,15.135293842749885,0.7589023529083954,-1.5665950737188397,1.7407334391715565,1.0606601717798212,0,1.0606601717798212
15.999200000001382,10.052690852902684,14.978634335378018,0.8649683700863657,-1.5665950737188397,1.789522396129761,1.0606601717798212,0,1.0606601717798212
16.09920000000137,10.144490990770208,14.821974828006152,0.9710343872643362,-1.5665950737188397,1.843129921153135,1.0606601717798212,0,1.0606601717798212
16.19920000000136,10.24689773035553,14.665315320634285,1.0771004044423067,-1.5665950737188397,1.9011484440332158,1.0606601717798212,0,1.0606601717798212
16.29920000000135,10.359911071658646,14.508655813262417,1.1831664216202773,-1.5665950737188397,1.9631869259573498,1.0606601717798212,0,1.0606601717798212
16.399200000001336,10.483531014679558,14.35199630589055,1.2892324387982477,-1.5665950737188397,2.0288766365281585,1.0606601717798212,0,1.0606601717798212
16.499200000001327,10.617757559418267,14.195336798518683,1.395298455976218,-1.5665950737188397,2.097874616427244,1.0606601717798212,0,1.0606601717798212
16.599200000001314,10.762590705874771,14.039000840228917,1.5013644731541886,-1.540396767475881,2.1510270761893486,1.0606601717798212,1.0606601717798212,1.4999999999999998
16.699200000001305,10.910811335754898,13.890264464340245,1.4324215619885077,-1.4343307502979106,2.0271004495337084,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.799200000001292,11.048750191094836,13.752134690169367,1.3263555448105373,-1.3282647331199402,1.8771004854561844,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.899200000001283,11.176082444716975,13.624611517716286,1.220289527632567,-1.2221987159419696,1.7271005276184455,-1.0606601717798212,1.0606601717798212,1.4999999999999998
16.99910000000128,11.299908138528007,13.508956358057423,1.2852770778110987,-1.116632110498105,1.7025875710054061,1.0606601717798212,1.0606601717798212,1.4999999999999998
17.099100000001275,11.433739147168009,13.402596447866516,1.3913430949890757,-1.0105660933201277,1.7196160725412186,1.0606601717798212,1.0606601717798212,1.4999999999999998
17.199100000001266,11.5781767575258,13.306843139393413,1.497409112167046,-0.9045000761421572,1.7493868745769385,1.0606601717798212,1.0606601717798212,1.4999999999999998
17.299100000001253,11.733220969601385,13.221696432638105,1.6034751293450165,-0.7984340589641867,1.7912647590297877,1.0606601717798212,1.0606601717798212,1.4999999999999998
17.399100000001244,11.898871783394767,13.147156327600593,1.709541146522987,-0.6923680417862164,1.8444252321365615,1.0606601717798212,1.0606601717798212,1.4999999999999998
17.49910000000123,12.075129198905945,13.083222824280877,1.8156071637009574,-0.5863020246082459,1.9079254275107198,1.0606601717798212,1.0606601717798212,1.4999999999999998
17.599100000001222,12.261918375953197,13.029895922678957,1.903854089993029,-0.4802360074302755,1.9634884819666645,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.69910000000121,12.447000484093582,12.987175622794833,1.7977880728150586,-0.374169990252305,1.8363129189660166,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.7991000000012,12.621475990516169,12.955061924628504,1.6917220556370882,-0.26810397307433464,1.7128348589129132,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.899100000001187,12.785344895220963,12.933554828179972,1.5856560384591176,-0.16203795589636427,1.5939138532094306,-1.0606601717798212,1.0606601717798212,1.4999999999999998
17.999100000001178,12.938607198207958,12.922654333449234,1.479590021281147,-0.05597193871839368,1.4806483340073162,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.099100000001165,13.08126289947716,12.922337339257753,1.3735240041031767,0.04309372132583089,1.374199861252115,-1.0606601717798212,0,1.0606601717798212
18.199100000001156,13.213311999028564,12.926646711390335,1.2674579869252063,0.04309372132583089,1.268190371134478,-1.0606601717798212,0,1.0606601717798212
18.299100000001143,13.334754496862173,12.930956083522918,1.161391969747236,0.04309372132583089,1.1621911960650333,-1.0606601717798212,0,1.0606601717798212
18.399100000001134,13.445590392977985,12.940011464446942,1.0553259525692653,0.14343217357619092,1.0650284759493607,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.49910000000112,13.545819687376003,12.959657982663456,0.9492599353912949,0.24949819075416135,0.9815007754091105,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.599100000001112,13.635442380056222,12.989911102597768,0.8431939182133246,0.3555642079321318,0.9150966559191127,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.6991000000011,13.714458471018647,13.030770824249874,0.7371279010353542,0.46163022511010227,0.8697470938267001,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.79910000000109,13.782867960263278,13.082237147619779,0.6310618838573838,0.5676962422880727,0.848833390463422,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.899000000001088,13.840083966245663,13.14426162689737,0.5243749297520978,0.6737158819386987,0.8537342423312749,-1.0606601717798212,1.0606601717798212,1.4999999999999998
18.999000000001086,13.887218158361973,13.216936515950136,0.4183089125741194,0.7797818991166773,0.8848966925743107,-1.0606601717798212,1.0606601717798212,1.4999999999999998
19.099000000001073,13.923854195959745,13.300218006720694,0.32741033585259877,0.8858479162946478,0.9444173117995459,0,1.0606601717798212,1.0606601717798212
19.199000000001064,13.956595229545002,13.394106099209047,0.32741033585259877,0.9919139334726181,1.044552908875483,0,1.0606601717798212,1.0606601717798212
19.29900000000105,13.989336263130259,13.498600793415196,0.32741033585259877,1.0979799506505885,1.1457563004643614,0,1.0606601717798212,1.0606601717798212
19.399000000001042,14.022077296715514,13.613165130127177,0.32741033585259877,1.1563162600984722,1.2017756951241896,0,-1.0606601717798212,1.0606601717798212
19.49900000000103,14.05481833030077,13.723493455278113,0.32741033585259877,1.0502502429205018,1.1001014047703441,0,-1.0606601717798212,1.0606601717798212
19.59900000000102,14.087559363886026,13.823215178711255,0.32741033585259877,0.9441842257425315,0.9993404725938679,0,-1.0606601717798212,1.0606601717798212
19.699000000001007,14.116258598090992,13.9123303004266,0.23481470285623057,0.838118208564561,0.8703907606385357,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.799000000000998,14.134436767517712,13.990838820424148,0.12874868567826014,0.7320521913865905,0.7432877201849825,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.899000000000985,14.14200833522664,14.0587407387039,0.022682668500289604,0.62598617420862,0.6263969937273317,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
19.999000000000976,14.138973301217773,14.116036055265859,-0.08338334867768088,0.5199201570306495,0.5265641010584362,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.099000000000963,14.125331665491105,14.16272477011002,-0.18944936585565125,0.41385413985267916,0.45515526064883544,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.199000000000954,14.101083428046646,14.198806883236385,-0.29551538303362174,0.3077881226747087,0.4266882586492505,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.298900000000955,14.066633597218376,14.223393633675933,-0.40097484835344077,0.20093433995576299,0.4485035540388983,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.39890000000095,14.021232811524136,14.238183766812611,-0.5070408655314156,0.0948683227777879,0.5158395467444481,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.498900000000937,13.9652254241121,14.242367298231489,-0.613106882709386,-0.011197694400182534,0.6132091307094999,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.598900000000928,13.898611434982271,14.235944227932574,-0.7191728998873564,-0.11726371157815296,0.7286703218777844,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.698900000000915,13.821390844134646,14.218914555915863,-0.8252389170653269,-0.22332972875612345,0.8549242293826028,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.798900000000906,13.733563651569225,14.191278282181354,-0.9313049342432973,-0.3293957459340938,0.9878413020244651,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.898900000000893,13.635129857286007,14.15303540672905,-1.0373709514212677,-0.4354617631120643,1.12506241515097,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
20.998900000000884,13.526089461284995,14.104185929558952,-1.1434369685992383,-0.5415277802900347,1.2651879061962565,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.09890000000087,13.406442463566185,14.044729850671056,-1.2495029857772086,-0.6475937974680052,1.4073505028901616,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.19890000000086,13.27618886412958,13.974667170065365,-1.3555690029551792,-0.7536598146459756,1.5509901476105852,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.29890000000085,13.135328662975178,13.893997887741877,-1.4616350201331496,-0.8597258318239462,1.6957315347616229,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.39890000000084,12.983861860102982,13.802722003700595,-1.5677010373111202,-0.9657918490019166,1.8413148666061716,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.498900000000827,12.821788455512989,13.700839517941514,-1.6737670544890906,-1.071857866179887,1.9875551408664835,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.598900000000818,12.649108449205201,13.58835043046464,-1.779833071667061,-1.1779238833578574,2.134317323638793,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.698900000000805,12.465821841179615,13.46525474126997,-1.8858990888450315,-1.283989900535828,2.281500698659662,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
21.798900000000796,12.275778318742914,13.331552450357503,-1.901596859387371,-1.3900559177137983,2.3554884992296317,0,-1.0606601717798212,1.0606601717798212
21.898900000000783,12.085618632804197,13.187243557727239,-1.901596859387371,-1.4961219348917687,2.419597375535071,0,-1.0606601717798212,1.0606601717798212
21.998900000000774,11.89545894686548,13.032328063379182,-1.901596859387371,-1.6021879520697393,2.4865793470929773,0,-1.0606601717798212,1.0606601717798212
22.09890000000076,11.705299260926765,12.866805967313327,-1.901596859387371,-1.7082539692477094,2.5562085672109127,0,-1.0606601717798212,1.0606601717798212
22.19890000000075,11.515139574988048,12.690677269529678,-1.901596859387371,-1.8143199864256803,2.6282746486574786,0,-1.0606601717798212,1.0606601717798212
22.298900000000952,11.32497988904893,12.503941970027833,-1.901596859387371,-1.9203860036038705,2.7025826571021945,0,-1.0606601717798212,1.0606601717798212
22.398900000001163,11.134820203109792,12.30660006880812,-1.901596859387371,-2.0264520207820764,2.778952753855969,0,-1.0606601717798212,1.0606601717798212
22.498900000001374,10.944660517170654,12.098710034762533,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.598900000001585,10.754500831231514,11.886571924146427,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.698900000001796,10.564341145292376,11.674433813530323,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.798900000002007,10.374181459353238,11.462295702914219,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.898900000002218,10.184021773414099,11.250157592298113,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
22.99890000000243,9.99386208747496,11.038019481682008,-1.901596859387371,-2.121381106156571,2.8489170597246227,0,0,0.0
23.09890000000264,9.803702401535823,10.826027508824373,-1.901596859387371,-2.1037741473049887,2.835830791584848,0,1.0606601717798212,1.0606601717798212
23.19890000000285,9.613542715596685,10.620953394952352,-1.901596859387371,-1.997708130126783,2.758062433812288,0,1.0606601717798212,1.0606601717798212
23.298900000003062,9.423450747506212,10.426485882798174,-1.8896113994462338,-1.891642112948577,2.6737503855815916,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.398900000003273,9.239792908420112,10.242624972361837,-1.7835453822680278,-1.785576095770371,2.5237504084984645,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.498900000003484,9.066741671051856,10.069370663643346,-1.6774793650898219,-1.679510078592165,2.3737504343116638,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.598900000003695,8.904297035401441,9.906722956642696,-1.571413347911616,-1.573444061413959,2.2237504636072924,1.0606601717798212,1.0606601717798212,1.4999999999999998
23.698800000003835,8.75210328807531,9.753603420120777,-1.4657406764515122,-1.5324562012564622,2.1205701448841356,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.798800000003837,8.610832521289055,9.595054499136229,-1.359674659273528,-1.6385222184344466,2.1291947396548596,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.898800000003828,8.480168356220615,9.425898976433905,-1.2536086420955577,-1.744588235612417,2.1482836729291392,1.0606601717798212,-1.0606601717798212,1.4999999999999998
23.998800000003815,8.36011079286997,9.248960923360757,-1.147542624917587,-1.741194123062722,2.085332359646996,1.0606601717798212,1.0606601717798212,1.4999999999999998
24.098800000003806,8.250659831237122,9.080144811913401,-1.0414766077396167,-1.6351281058847515,1.9386380392231746,1.0606601717798212,1.0606601717798212,1.4999999999999998
24.198800000003793,8.15181547132207,8.921935302183842,-0.9354105905616463,-1.529062088706781,1.7924909606620703,1.0606601717798212,1.0606601717798212,1.4999999999999998
24.298800000003784,8.063577713124813,8.77433239417208,-0.8293445733836758,-1.4229960715288106,1.647036806203,1.0606601717798212,1.0606601717798212,1.4999999999999998
24.39880000000377,7.985946556645353,8.637336087878111,-0.7232785562057054,-1.31693005435084,1.5024768344036177,1.0606601717798212,1.0606601717798212,1.4999999999999998
24.49880000000376,7.918744399641225,8.51094638330194,-0.6366226201713036,-1.2108640371728696,1.3680204958378206,0,1.0606601717798212,1.0606601717798212
24.59880000000375,7.853340910156401,8.395163280443564,-0.6973984480142806,-1.1047980199948992,1.3065003866349896,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.69880000000374,7.778297764496083,8.289986779302984,-0.8034644651922511,-0.9987320028169286,1.2818037136306728,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.798700000003727,7.692584340605024,8.194172406446128,-0.9086974134085947,-0.8931057088834311,1.2741149070533813,-1.0606601717798212,1.0606601717798212,1.4999999999999998
24.898700000003732,7.597499583471218,8.110165136416683,-0.9667155248049517,-0.7870396917054469,1.246583483854458,0,1.0606601717798212,1.0606601717798212
24.998700000003723,7.500828030990731,8.036764468105043,-0.9667155248049517,-0.6809736745274737,1.182482156862573,0,1.0606601717798212,1.0606601717798212
25.09870000000371,7.404156478510246,7.973970401511201,-0.9667155248049517,-0.5749076573495032,1.1247478474653807,0,1.0606601717798212,1.0606601717798212
25.1987000000037,7.307484926029762,7.921782936635155,-0.9667155248049517,-0.4688416401715328,1.0744074596993667,0,1.0606601717798212,1.0606601717798212
25.298700000003688,7.210813373549278,7.880202073476904,-0.9667155248049517,-0.36277562299356236,1.0325430056599485,0,1.0606601717798212,1.0606601717798212
25.39870000000368,7.114141821068793,7.8492278120364505,-0.9667155248049517,-0.2567096058155919,1.000219339753491,0,1.0606601717798212,1.0606601717798212
25.498700000003666,7.017470268588308,7.828860152313792,-0.9667155248049517,-0.1506435886376215,0.9783825410832586,0,1.0606601717798212,1.0606601717798212
25.598700000003657,6.920798716107823,7.819099094308929,-0.9667155248049517,-0.04457757145965102,0.9677427683925897,0,1.0606601717798212,1.0606601717798212
25.698700000003644,6.824127163627339,7.8199446380218625,-0.9667155248049517,0.06148844571831946,0.9686690533178852,0,1.0606601717798212,1.0606601717798212
25.798700000003635,6.727455611146855,7.831396783452592,-0.9667155248049517,0.16755446289628995,0.9811286378122787,0,1.0606601717798212,1.0606601717798212
25.898700000003622,6.63078405866637,7.853455530601117,-0.9667155248049517,0.2736204800742603,1.004692526604524,0,1.0606601717798212,1.0606601717798212
25.998700000003613,6.529594470388465,7.879247536389263,-1.0646144586602184,0.20892020959569854,1.0849200890231043,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
26.0987000000036,6.417829723663558,7.894836256489933,-1.1706804758381888,0.10285419241772811,1.1751900958596575,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
26.19860000000359,6.294644917711515,7.900003054701295,-1.2772469788572607,0.0025455844122717263,1.2772495155606831,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.298600000003592,6.161616918966886,7.905560914001422,-1.3833129960352448,0.10861160159025586,1.3875702955165932,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.398600000003583,6.017982318504475,7.921725375019345,-1.4893790132132185,0.21467761876822963,1.5047711869251013,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.498600000003574,5.863741116324271,7.948496437755063,-1.595445030391189,0.3207436359462001,1.6273663770030184,-1.0606601717798212,1.0606601717798212,1.4999999999999998
26.59860000000356,5.699284314191997,7.9858741022085775,-1.6607816969728186,0.4268096531241705,1.7147484728087352,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.69860000000355,5.538509445353632,8.033858368379887,-1.5547156797948483,0.5328756703021409,1.6435015439603071,1.0606601717798212,1.0606601717798212,1.4999999999999998
26.79860000000354,5.388341178233062,8.08974563470433,-1.4486496626168777,0.5632105512150405,1.5542818180754554,1.0606601717798212,0,1.0606601717798212
26.89860000000353,5.248779512830288,8.14606668982583,-1.3425836454389073,0.5632105512150405,1.455931650181414,1.0606601717798212,0,1.0606601717798212
26.998600000003517,5.11982444914531,8.202387744947327,-1.236517628260937,0.5632105512150405,1.3587427902292628,1.0606601717798212,0,1.0606601717798212
27.098600000003508,5.001475987178128,8.258708800068826,-1.1304516110829663,0.5632105512150405,1.2629833609355365,1.0606601717798212,0,1.0606601717798212
27.198600000003495,4.8937341269287415,8.315029855190323,-1.024385593904996,0.5632105512150405,1.1690046920350838,1.0606601717798212,0,1.0606601717798212
27.298600000003486,4.796598868397151,8.369151440526805,-0.9183195767270255,0.4949040361524275,1.0431878306422417,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.398600000003473,4.710070211583357,8.413338543283144,-0.812253559549055,0.3888380189744571,0.9005280950642741,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.498600000003464,4.634148156487359,8.446919044321687,-0.7061875423710846,0.28277200179648665,0.7606976074631132,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.59860000000345,4.568832703109155,8.469892943642435,-0.6001215251931142,0.17670598461851622,0.6255963954500608,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.69860000000344,4.5141238514487485,8.482260241245388,-0.49405550801514386,0.07063996744054579,0.49908000360673965,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.79860000000343,4.470021601506137,8.484020937130543,-0.38798949083717327,-0.03542604973742469,0.389603452243544,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.89860000000342,4.436525953281323,8.475175031297903,-0.2819234736592029,-0.14149206691539506,0.31543755324954875,1.0606601717798212,-1.0606601717798212,1.4999999999999998
27.998600000003407,4.413636906774303,8.455722523747468,-0.17585745648123252,-0.24755808409336555,0.30366239477424006,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.098600000003398,4.401354461985079,8.425663414479235,-0.06979143930326215,-0.3536241012713359,0.36044534953302,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.19850000000339,4.400616673127174,8.38528392878295,0.03616851185769177,-0.45958405243219647,0.4610050569136958,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.29850000000339,4.409536825171842,8.334022222680831,0.14223452903567557,-0.5656500696101804,0.5832586583155044,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.39850000000338,4.429063578934306,8.27215391486092,0.24830054621364603,-0.6717160867881509,0.716139415546988,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.498500000003368,4.4591969344145665,8.199679005323215,0.3543665633916165,-0.7777821039661212,0.8547050149027737,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.59850000000336,4.499936891612622,8.116597494067713,0.4604325805695869,-0.8838481211440917,0.9965870069893096,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.698500000003346,4.551283450528474,8.022909381094417,0.5664985977475573,-0.9899141383220622,1.1405484042774596,1.0606601717798212,-1.0606601717798212,1.4999999999999998
28.798500000003337,4.613236611162121,7.918855271859992,0.6725646149255278,-1.0733880938411249,1.266690633599936,1.0606601717798212,0,1.0606601717798212
28.898500000003324,4.685796373513564,7.811516462475891,0.7786306321034981,-1.0733880938411249,1.3260571862667827,1.0606601717798212,0,1.0606601717798212
28.998500000003315,4.768962737582804,7.70417765309179,0.8846966492814686,-1.0733880938411249,1.3909889148550902,1.0606601717798212,0,1.0606601717798212
29.098500000003302,4.862735703369839,7.5968388437076895,0.9907626664594391,-1.0733880938411249,1.4607438725696238,1.0606601717798212,0,1.0606601717798212
29.198500000003293,4.96711527087467,7.489500034323589,1.0968286836374097,-1.0733880938411249,1.534664510976147,1.0606601717798212,0,1.0606601717798212
29.29850000000328,5.082101440097296,7.382161224939488,1.20289470081538,-1.0733880938411249,1.6121779248115284,1.0606601717798212,0,1.0606601717798212
29.39850000000327,5.207694211037719,7.274822415555388,1.3089607179933507,-1.0733880938411249,1.6927906430653354,1.0606601717798212,0,1.0606601717798212
29.498500000003258,5.343893583695937,7.167483606171287,1.415026735171321,-1.0733880938411249,1.776080702347022,1.0606601717798212,0,1.0606601717798212
29.59850000000325,5.4894662118176045,7.060144796787187,1.4487557286339157,-1.0733880938411249,1.8030682630586874,-1.0606601717798212,0,1.0606601717798212
29.698500000003236,5.629038483822082,6.952805987403085,1.3426897114559453,-1.0733880938411249,1.7190048461972214,-1.0606601717798212,0,1.0606601717798212
29.798500000003227,5.7580041541087645,6.841698392566911,1.236623694277975,-1.162801746322154,1.6974528159862228,-1.0606601717798212,-1.0606601717798212,1.4999999999999998
29.898400000003225,5.880240644612886,6.72401445440832,1.268942911165689,-1.130844956799955,1.6997136312089591,1.0606601717798212,1.0606601717798212,1.4999999999999998
29.998400000003222,6.006295730794937,6.616233259587227,1.2135764501987867,-1.0247789396219757,1.5883764275416044,-1.0606601717798212,1.0606601717798212,1.4999999999999998
30.09840000000321,6.1223500749559046,6.5190586664839385,1.107510433020816,-0.9187129224440053,1.4389624015642524,-1.0606601717798212,1.0606601717798212,1.4999999999999998
30.1984000000032,6.227797817399075,6.432490675098446,1.0014444158428457,-0.8126469052660348,1.289684422896269,-1.0606601717798212,1.0606601717798212,1.4999999999999998
30.298400000003188,6.322638958124452,6.356529285430749,0.8953783986648753,-0.7065808880880644,1.1405959092540154,-1.0606601717798212,1.0606601717798212,1.4999999999999998
30.39840000000318,6.406873497132032,6.286164023682176,0.7893123814869049,-0.7036110396070812,1.0573942172271829,-1.0606601717798212,0,1.0606601717798212
30.498400000003166,6.480501434421815,6.215802919721475,0.6832463643089345,-0.7036110396070812,0.9807619942668735,-1.0606601717798212,0,1.0606601717798212
30.598400000003156,6.543522769993803,6.145441815760774,0.577180347130964,-0.7036110396070812,0.9100580465943794,-1.0606601717798212,0,1.0606601717798212
30.698400000003144,6.595937503847995,6.075080711800075,0.4711143299529935,-0.7036110396070812,0.8467686856184607,-1.0606601717798212,0,1.0606601717798212
30.798400000003134,6.637745635984392,6.004719607839374,0.36504831277502314,-0.7036110396070812,0.7926719155595515,-1.0606601717798212,0,1.0606601717798212
30.89840000000312,6.668947166402992,5.93457489976692,0.25898229559705266,-0.6821857041371311,0.7296911431296069,-1.0606601717798212,1.0606601717798212,1.4999999999999998
30.998400000003112,6.689542095103796,5.871659630212113,0.15291627841908206,-0.5761196869591607,0.5960681856192825,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.0984000000031,6.699530422086805,5.8193509623751005,0.04685026124111169,-0.47005366978119023,0.4723826832697454,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.198300000003098,6.698336884850649,5.777503615191884,-0.05939696961967068,-0.3637003729033001,0.3685186036687967,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.298300000003096,6.687093887029784,5.746436878760455,-0.16546298679765128,-0.2576343557253197,0.3061918699933104,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.398300000003086,6.665244287491122,5.725976744046823,-0.2715290039756217,-0.1515683385473492,0.3109677816912823,-1.0606601717798212,1.0606601717798212,1.4999999999999998
31.498300000003074,6.632788086234665,5.716088416094053,-0.3775950211535921,-0.054093668760794356,0.3814500294927033,-1.0606601717798212,0,1.0606601717798212
31.598300000003064,6.589725283260412,5.7106790492179735,-0.48366103833156254,-0.054093668760794356,0.48667661234126275,-1.0606601717798212,0,1.0606601717798212
31.69830000000305,6.536055878568363,5.7052696823418945,-0.5897270555095331,-0.054093668760794356,0.5922027735496909,-1.0606601717798212,0,1.0606601717798212
31.798300000003042,6.4717798721585185,5.699860315465816,-0.6957930726875035,-0.054093668760794356,0.6978926314268693,-1.0606601717798212,0,1.0606601717798212
31.89830000000303,6.396897264030878,5.694450948589737,-0.8018590898654739,-0.054093668760794356,0.8036816067323482,-1.0606601717798212,0,1.0606601717798212
31.99830000000302,6.311408054185441,5.689041581713658,-0.9079251070434444,-0.054093668760794356,0.9095351147700965,-1.0606601717798212,0,1.0606601717798212
32.09830000000301,6.215312242622209,5.683632214837579,-1.0139911242214148,-0.054093668760794356,1.0154329741542822,-1.0606601717798212,0,1.0606601717798212
32.198300000002995,6.108609829341181,5.678222847961501,-1.1200571413993852,-0.054093668760794356,1.12136261976212,-1.0606601717798212,0,1.0606601717798212
32.29830000000299,5.991300814342356,5.672813481085422,-1.2261231585773558,-0.054093668760794356,1.227315821212989,-1.0606601717798212,0,1.0606601717798212
32.398300000002976,5.863385197625736,5.667404114209343,-1.3321891757553261,-0.054093668760794356,1.3332869627352013,-1.0606601717798212,0,1.0606601717798212
32.49830000000296,5.733454326582735,5.661994747333264,-1.2473363620129498,-0.054093668760794356,1.2485087604817608,1.0606601717798212,0,1.0606601717798212
32.59830000000295,5.6140239912403525,5.6565853804571855,-1.1412703448349792,-0.054093668760794356,1.1425515852685841,1.0606601717798212,0,1.0606601717798212
32.698300000002945,5.505200257615764,5.651176013581106,-1.0352043276570089,-0.054093668760794356,1.0366166721598695,1.0606601717798212,0,1.0606601717798212
32.79830000000293,5.406983125708972,5.645766646705027,-0.9291383104790385,-0.054093668760794356,0.9307116228992978,1.0606601717798212,0,1.0606601717798212
32.89830000000292,5.319372595519977,5.640357279828948,-0.823072293301068,-0.054093668760794356,0.8248479405320001,1.0606601717798212,0,1.0606601717798212
32.99830000000291,5.242368667048777,5.63494791295287,-0.7170062761230976,-0.054093668760794356,0.7190438964346435,1.0606601717798212,0,1.0606601717798212
33.0983000000029,5.175971340295374,5.629538546076791,-0.6109402589451272,-0.054093668760794356,0.6133303555180858,1.0606601717798212,0,1.0606601717798212
33.19830000000301,5.120180615259703,5.624129179200705,-0.5048742417670248,-0.054093668760794356,0.5077638476692002,1.0606601717798212,0,1.0606601717798212
33.29830000000322,5.074996491941816,5.618719812324614,-0.3988082245888189,-0.054093668760794356,0.402460091188789,1.0606601717798212,0,1.0606601717798212
33.39830000000343,5.04041897034177,5.613310445448524,-0.29274220741061296,-0.054093668760794356,0.29769804332518024,1.0606601717798212,0,1.0606601717798212
33.498300000003645,5.016448050459569,5.607901078572433,-0.186676190232407,-0.054093668760794356,0.19435566624024203,1.0606601717798212,0,1.0606601717798212
33.59830000000385,5.00308373229521,5.6024917116963415,-0.08061017305420104,-0.054093668760794356,0.09707793260999524,1.0606601717798212,0,1.0606601717798212

